A Quantum-Classical Surrogate Model for the Collision Operator of the Lattice Boltzmann Method

We introduce a hybrid approach utilising a quantum machine learning surrogate model to approximate the non-linear collision dynamics of the LBM. It offloads the non-unitary operations that challenge pure quantum solvers. The surrogate's expressivity relies on variational quantum circuits that implement partial Fourier series, while data re-uploading extends the representable frequency spectrum. Unlike previous approaches that use a fixed relaxation parameter, the relaxation step is embedded analytically in the circuit, allowing the learned equilibrium to be used for any relaxation parameter without retraining. We reassess standard VQC metrics, including expressibility, entanglement, and effective dimension, by relating them directly to task-specific surrogate performance and identifying the architectural parameters that determine approximation accuracy. The proposed surrogate is validated against the classical BGK collision operator using benchmark problems, including the Taylor-Green vortex for energy dissipation and the double shear layer for shear-driven instabilities and nonlinear flow evolution. Our results show that the surrogate closely reproduces the BGK reference on both benchmarks, using a single set of trained circuits across all relaxation parameters. These findings suggest that hybrid quantum-classical strategies offer a practical path toward realising the potential of quantum computing in fluid engineering.

==> graphics/Costs/costsCommon.tikz <==
% Shared definitions for costsLA/PA/SPA.tikz.
% All values are read directly from costsDAT/*_new.dat; nothing is hard-coded.
% Row layout of the .dat files (header line starting with '#' is skipped):
%   0-5  : LABEL1-3, LASEL1-3
%   6-11 : PABEL1-3, PASEL1-3
%   12-17: SPABEL1-3, SPASEL1-3
% Columns 1-6 correspond to L_SW = 1..6.
\providecommand{\costsGraphicsDir}{.}%
\pgfplotstableread[header=false]{\costsGraphicsDir/costsDAT/cost_SQG_new.dat}\costsSQG
\pgfplotstableread[header=false]{\costsGraphicsDir/costsDAT/cost_TQG_new.dat}\costsTQG
\pgfplotstableread[header=false]{\costsGraphicsDir/costsDAT/cost_GC_new.dat}\costsGC
\pgfplotstableread[header=false]{\costsGraphicsDir/costsDAT/cost_CD_new.dat}\costsCD
% gate density = gate count / circuit depth, appended to \costsGC as columns dens1..dens6
\pgfplotsforeachungrouped \l in {1,...,6}{%
  \edef\costsTmp{%
    \noexpand\pgfplotstablecreatecol[copy column from table={\noexpand\costsCD}{[index]\l}]{cd\l}{\noexpand\costsGC}%
    \noexpand\pgfplotstablecreatecol[expr={\noexpand\thisrowno{\l}/\noexpand\thisrow{cd\l}}]{dens\l}{\noexpand\costsGC}%
  }\costsTmp
}%
\pgfplotsset{
  costs/frame/.style={
    height=6cm, width=6cm,
    xmin=0.45, xmax=3.55,
    yminorgrids=true,
    xmajorgrids=false,
    axis on top=true,
  },
  costs/overlay/.style={
    height=6cm, width=6cm,
    xmin=0.45, xmax=3.55,
    hide axis,
    % only the three rows of the current panel (x = L_W = 1..3) are kept
    restrict x to domain=1:3,
  },
  % y tick labels and y labels only on the leftmost panel
  costs/show/.style={},
  costs/hide/.style={yticklabels={}, ylabel={}},
}%
%
% \costsPanel{first row}{xshift}{x label}{show|hide}
\providecommand{\costsPanel}[4]{%
  % --------------------- Gate Count ---------------------
  \begin{axis}[costs/frame, xshift=#2,
    xlabel={#3},
    xtick={1,2,3},
    xticklabels={$\text{L}_{\text{W}} \text{=1}\,$, $\text{L}_{\text{W}} \text{=2}\,$, $\text{L}_{\text{W}} \text{=3}\,$},
    x tick label style={rotate=45, anchor=east},
    ymin=0, ymax=600,
    ytick={0,100,200,300,400,500},
    ylabel={Gate Count}, costs/#4]
    \addplot[draw=none] coordinates {(1,0)};
  \end{axis}
  \foreach \l in {1,...,6}{%
    \pgfmathsetmacro{\costsShift}{0.2*\l-0.7}%
    \begin{axis}[costs/overlay, xshift=#2, ybar stacked, bar width=4pt, bar shift=\costsShift cm,
      ymin=0, ymax=600]
      \addplot[fill=colour\l, postaction={pattern=crosshatch dots}]
        table[x expr=\coordindex-#1+1,y index=\l]{\costsSQG};
      \addplot[fill=colour\l, postaction={pattern=crosshatch}]
        table[x expr=\coordindex-#1+1,y index=\l]{\costsTQG};
    \end{axis}
  }%
  % --------------------- Circuit Depth ---------------------
  \begin{axis}[costs/frame, xshift=#2, yshift=4.75cm, height=3.5cm,
    xtick=\empty,
    ymin=0, ymax=225,
    ytick={0,75,150},
    ylabel={\shortstack{Circuit\\Depth}}, costs/#4]
    \addplot[draw=none] coordinates {(1,0)};
  \end{axis}
  \foreach \l in {1,...,6}{%
    \pgfmathsetmacro{\costsShift}{0.2*\l-0.7}%
    \begin{axis}[costs/overlay, height=3.5cm, xshift=#2, xshift=\costsShift cm, yshift=4.75cm,
      ymin=0, ymax=225]
      \addplot[only marks, mark=*, mark options={fill=colour\l, scale=1}]
        table[x expr=\coordindex-#1+1,y index=\l]{\costsCD};
    \end{axis}
  }%
  % --------------------- Gate Density ---------------------
  \begin{axis}[costs/frame, xshift=#2, yshift=7.0cm, height=3.5cm,
    xtick=\empty,
    ymin=1.0, ymax=4.0,
    ytick={1,2,3},
    ylabel={\shortstack{Gate\\Density}}, costs/#4]
    \addplot[draw=none] coordinates {(1,1)};
  \end{axis}
  \foreach \l in {1,...,6}{%
    \pgfmathsetmacro{\costsShift}{0.2*\l-0.7}%
    \begin{axis}[costs/overlay, height=3.5cm, xshift=#2, xshift=\costsShift cm, yshift=7.0cm,
      ymin=1.0, ymax=4.0]
      \addplot[only marks, mark=square*, mark options={fill=colour\l, scale=1}]
        table[x expr=\coordindex-#1+1,y=dens\l]{\costsGC};
    \end{axis}
  }%
}%
%
% legend, attached to the right of the panel at the given xshift
\providecommand{\costsLegend}[1]{%
  \begin{axis}[costs/overlay, xshift=#1,
    legend style={at={(1.05,0.5)}, anchor=west, draw=none, font=\normalsize},
    legend cell align={left}]
    \addlegendimage{fill=white, postaction={pattern=crosshatch dots}, area legend}
    \addlegendentry{Single-QGs}
    \addlegendimage{fill=white, postaction={pattern=crosshatch}, area legend}
    \addlegendentry{Two-QGs}
    \pgfplotsforeachungrouped \l in {1,...,6}{%
      \edef\costsTmp{\noexpand\addlegendimage{fill=colour\l, draw=none, area legend}%
        \noexpand\addlegendentry{$\noexpand\text{L}_{\noexpand\text{SW}}\noexpand\text{=\l}$}}%
      \costsTmp
    }%
    \addplot[draw=none, forget plot] coordinates {(1,0)};
  \end{axis}
}%


==> graphics/Costs/costsDAT/cost_CD.dat <==
# Circuit   L1   L2   L3   L4   L5   L6
PABEL1      9    14   19   24   29   34
PABEL2      17   26   35   44   53   62
PABEL3      25   38   51   64   77   90
PASEL1      13   20   27   34   41   48
PASEL2      25   38   51   64   77   90
PASEL3      37   56   75   94   113  132
SPABEL1     15   23   31   39   47   55
SPABEL2     29   44   59   74   89   104
SPABEL3     43   65   87   109  131  153
SPASEL1     19   29   39   49   59   69
SPASEL2     31   47   63   79   95   111
SPASEL3     41   62   83   104  125  146


==> graphics/Costs/costsDAT/cost_CD_new.dat <==
# Circuit   L1   L2   L3   L4   L5   L6
LABEL1      20   26   32   38   44   50
LABEL2      24   33   42   51   60   69
LABEL3      28   40   52   64   76   88
LASEL1      28   40   52   64   76   88
LASEL2      40   61   82   103  124  145
LASEL3      52   82   112  142  172  202
PABEL1      22   27   32   37   42   47
PABEL2      30   39   48   57   66   75
PABEL3      38   51   64   77   90   103
PASEL1      26   33   40   47   54   61
PASEL2      38   51   64   77   90   103
PASEL3      50   69   88   107  126  145
SPABEL1     28   36   44   52   60   68
SPABEL2     42   57   72   87   102  117
SPABEL3     56   78   100  122  144  166
SPASEL1     32   42   52   62   72   82
SPASEL2     43   59   75   91   107  123
SPASEL3     53   74   95   116  137  158


==> graphics/Costs/costsDAT/cost_GC.dat <==
# Circuit   L1   L2   L3   L4   L5   L6
PABEL1      15   24   33   42   51   60
PABEL2      27   42   57   72   87   102
PABEL3      39   60   81   102  123  144
PASEL1      27   42   57   72   87   102
PASEL2      51   78   105  132  159  186
PASEL3      75   114  153  192  231  270
SPABEL1     30   48   66   84   102  120
SPABEL2     54   84   114  144  174  204
SPABEL3     78   120  162  204  246  288
SPASEL1     54   84   114  144  174  204
SPASEL2     102  156  210  264  318  372
SPASEL3     150  228  306  384  462  540


==> graphics/Costs/costsDAT/cost_GC_new.dat <==
# Circuit   L1   L2   L3   L4   L5   L6
LABEL1      26   32   38   44   50   56
LABEL2      30   39   48   57   66   75
LABEL3      34   46   58   70   82   94
LASEL1      34   46   58   70   82   94
LASEL2      46   67   88   109  130  151
LASEL3      58   88   118  148  178  208
PABEL1      34   43   52   61   70   79
PABEL2      46   61   76   91   106  121
PABEL3      58   79   100  121  142  163
PASEL1      46   61   76   91   106  121
PASEL2      70   97   124  151  178  205
PASEL3      94   133  172  211  250  289
SPABEL1     49   67   85   103  121  139
SPABEL2     73   103  133  163  193  223
SPABEL3     97   139  181  223  265  307
SPASEL1     73   103  133  163  193  223
SPASEL2     121  175  229  283  337  391
SPASEL3     169  247  325  403  481  559


==> graphics/Costs/costsDAT/cost_SQG.dat <==
# Circuit   L1   L2   L3   L4   L5   L6
PABEL1      9    15   21   27   33   39
PABEL2      15   24   33   42   51   60
PABEL3      21   33   45   57   69   81
PASEL1      21   33   45   57   69   81
PASEL2      39   60   81   102  123  144
PASEL3      57   87   117  147  177  207
SPABEL1     18   30   42   54   66   78
SPABEL2     30   48   66   84   102  120
SPABEL3     42   66   90   114  138  162
SPASEL1     42   66   90   114  138  162
SPASEL2     78   120  162  204  246  288
SPASEL3     114  174  234  294  354  414


==> graphics/Costs/costsDAT/cost_SQG_new.dat <==
# Circuit   L1   L2   L3   L4   L5   L6
LABEL1      18   24   30   36   42   48
LABEL2      22   31   40   49   58   67
LABEL3      26   38   50   62   74   86
LASEL1      26   38   50   62   74   86
LASEL2      38   59   80   101  122  143
LASEL3      50   80   110  140  170  200
PABEL1      20   26   32   38   44   50
PABEL2      26   35   44   53   62   71
PABEL3      32   44   56   68   80   92
PASEL1      32   44   56   68   80   92
PASEL2      50   71   92   113  134  155
PASEL3      68   98   128  158  188  218
SPABEL1     29   41   53   65   77   89
SPABEL2     41   59   77   95   113  131
SPABEL3     53   77   101  125  149  173
SPASEL1     53   77   101  125  149  173
SPASEL2     89   131  173  215  257  299
SPASEL3     125  185  245  305  365  425


==> graphics/Costs/costsDAT/cost_TQG.dat <==
# Circuit   L1   L2   L3   L4   L5   L6
PABEL1      6    9    12   15   18   21
PABEL2      12   18   24   30   36   42
PABEL3      18   27   36   45   54   63
PASEL1      6    9    12   15   18   21
PASEL2      12   18   24   30   36   42
PASEL3      18   27   36   45   54   63
SPABEL1     12   18   24   30   36   42
SPABEL2     24   36   48   60   72   84
SPABEL3     36   54   72   90   108  126
SPASEL1     12   18   24   30   36   42
SPASEL2     24   36   48   60   72   84
SPASEL3     36   54   72   90   108  126


==> graphics/Costs/costsDAT/cost_TQG_new.dat <==
# Circuit   L1   L2   L3   L4   L5   L6
LABEL1      8    8    8    8    8    8
LABEL2      8    8    8    8    8    8
LABEL3      8    8    8    8    8    8
LASEL1      8    8    8    8    8    8
LASEL2      8    8    8    8    8    8
LASEL3      8    8    8    8    8    8
PABEL1      14   17   20   23   26   29
PABEL2      20   26   32   38   44   50
PABEL3      26   35   44   53   62   71
PASEL1      14   17   20   23   26   29
PASEL2      20   26   32   38   44   50
PASEL3      26   35   44   53   62   71
SPABEL1     20   26   32   38   44   50
SPABEL2     32   44   56   68   80   92
SPABEL3     44   62   80   98   116  134
SPASEL1     20   26   32   38   44   50
SPASEL2     32   44   56   68   80   92
SPASEL3     44   62   80   98   116  134


==> graphics/Costs/costsLA.tikz <==
% Circuit costs of the LA variants; data read from costsDAT/*_new.dat via costsCommon.tikz.
\small%
\pgfplotsset{width=10cm,compat=1.18}%
\input{\costsGraphicsDir/costsCommon.tikz}%

\begin{tikzpicture}
  \costsPanel{0}{0cm}{LA BEL, $N=1$}{show}
  \costsPanel{3}{4.75cm}{LA SEL, $N=1$}{hide}
\end{tikzpicture}


==> graphics/Costs/costsPA.tikz <==
% Circuit costs of the PA variants; data read from costsDAT/*_new.dat via costsCommon.tikz.
\small%
\pgfplotsset{width=10cm,compat=1.18}%
\input{\costsGraphicsDir/costsCommon.tikz}%

\begin{tikzpicture}
  \costsPanel{6}{0cm}{PA BEL, $N=3$}{hide}
  \costsPanel{9}{4.75cm}{PA SEL, $N=3$}{hide}
\end{tikzpicture}


==> graphics/Costs/costsSPA.tikz <==
% Circuit costs of the SPA variants; data read from costsDAT/*_new.dat via costsCommon.tikz.
\small%
\pgfplotsset{width=10cm,compat=1.18}%
\input{\costsGraphicsDir/costsCommon.tikz}%

\begin{tikzpicture}
  \costsPanel{12}{0cm}{SPA BEL, $N=6$}{hide}
  \costsPanel{15}{4.75cm}{SPA SEL, $N=6$}{hide}
  \costsLegend{4.75cm}
\end{tikzpicture}


==> graphics/Costs/costsTrainMeas.tikz <==
% Figure 4: (a) circuit executions per sample and epoch for training on quantum hardware,
%           (b) shots per expectation value on noisy hardware for three target accuracies.
% Variants: LA, PA, SPA x {BEL, SEL} x L_W in {1,3} x L_SW in {1,6}.
% Gate counts are read from costsDAT/cost_SQG_new.dat and cost_TQG_new.dat
% (rows 0-5: LA BEL1-3, SEL1-3; 6-11: PA; 12-17: SPA; columns 1-6: L_SW = 1..6).
\small%
\pgfplotsset{width=10cm,compat=1.18}%
\providecommand{\costsGraphicsDir}{.}%
% ------------------------------------------------------------------ parameters
% target population: face-adjacent D3Q19, f = 1/18
\def\fTarget{0.0555556}%
% gate error rates: IBM Heron, median randomised-benchmarking values (Yoshioka et al. 2024)
\def\pOne{0.0003}%
\def\pTwo{0.0027}%
% the 11 single-qubit gates of the BGK extension carry no trainable parameters
\def\nBGK{11}%
% ------------------------------------------------------------------ data
\pgfplotstableread[header=false]{\costsGraphicsDir/costsDAT/cost_SQG_new.dat}\tmSQG
\pgfplotstableread[header=false]{\costsGraphicsDir/costsDAT/cost_TQG_new.dat}\tmTQG
% append the two-qubit gate counts for L_SW = 1 and 6 as columns t1, t6
\pgfplotstablecreatecol[copy column from table={\tmTQG}{[index]1}]{t1}{\tmSQG}
\pgfplotstablecreatecol[copy column from table={\tmTQG}{[index]6}]{t6}{\tmSQG}
% ------------------------------------------------------------------ expressions
% (a) executions per sample and epoch: N_grad + 1 with N_grad = 2 (n_1q - n_BGK); #1 = L_SW column
\def\Nexec#1{(2*(\thisrowno{#1}-\nBGK)+1)}%
% (b) circuit fidelity F = (1-p1)^n1 (1-p2)^n2 (depolarising gate noise);
%     rescaling <Z> by 1/F gives S = (1 - F^2 f^2) / (F^2 (eps f)^2); #2 = eps
\def\Fid#1{(exp(\thisrowno{#1}*ln(1-\pOne) + \thisrow{t#1}*ln(1-\pTwo)))}%
\def\Snoisy#1#2{((1-(\Fid{#1})^2*\fTarget^2)/((\Fid{#1})^2*(#2*\fTarget)^2))}%
\def\Sideal#1{((1-\fTarget^2)/(#1*\fTarget)^2)}%
% ------------------------------------------------------------------ styles
% colour = L_SW as in Fig. 3 (colour1: L_SW = 1, colour6: L_SW = 6);
% shape = entangler (BEL circle, SEL square); fill = L_W (open: 1, filled: 3)
\pgfplotsset{
  tm/Lsw1/.style={only marks, colour1},
  tm/Lsw6/.style={only marks, colour6},
  tm/BEL1/.style={mark=*, mark options={scale=0.9, fill=white, line width=0.7pt}},
  tm/BEL3/.style={mark=*, mark options={scale=0.9}},
  tm/SEL1/.style={mark=square*, mark options={scale=0.9, fill=white, line width=0.7pt}},
  tm/SEL3/.style={mark=square*, mark options={scale=0.9}},
}%
% ---------------- (a): x = architecture index + slot offset
% \tmplot{variant}{row within block}{x offset}{L_SW column}
\newcommand{\tmplot}[4]{%
  \addplot[tm/Lsw#4, tm/#1] table[
    x expr={floor(\coordindex/6)+1+#3},
    y expr={\Nexec{#4}},
    restrict expr to domain={mod(\coordindex,6)}{#2:#2},
  ]{\tmSQG};%
}%
\newcommand{\tmvariantsL}[1]{%
  \tmplot{BEL1}{0}{-0.24}{#1}\tmplot{BEL3}{2}{-0.08}{#1}%
  \tmplot{SEL1}{3}{0.08}{#1}\tmplot{SEL3}{5}{0.24}{#1}%
}%
% ---------------- (b): x = architecture index + slot offset, one panel per accuracy
% \mplot{variant}{block start row}{row within block}{x}{L_SW column}{eps}
\newcommand{\mplot}[6]{%
  \addplot[tm/Lsw#5, tm/#1] table[
    x expr={#4},
    y expr={\Snoisy{#5}{#6}},
    restrict expr to domain={\coordindex-#2}{#3:#3},
  ]{\tmSQG};%
}%
% \march{block start row}{architecture index}{eps}: 8 variants around x = architecture index
\newcommand{\march}[3]{%
  \mplot{BEL1}{#1}{0}{#2-0.35}{1}{#3}\mplot{BEL1}{#1}{0}{#2-0.25}{6}{#3}%
  \mplot{BEL3}{#1}{2}{#2-0.15}{1}{#3}\mplot{BEL3}{#1}{2}{#2-0.05}{6}{#3}%
  \mplot{SEL1}{#1}{3}{#2+0.05}{1}{#3}\mplot{SEL1}{#1}{3}{#2+0.15}{6}{#3}%
  \mplot{SEL3}{#1}{5}{#2+0.25}{1}{#3}\mplot{SEL3}{#1}{5}{#2+0.35}{6}{#3}%
}%
% \mpanel{eps}: noise-free reference and LA, PA, SPA at one target accuracy
\newcommand{\mpanel}[1]{%
  \addplot[black, thick, densely dashed, forget plot, domain=0.5:3.5, samples=2] {\Sideal{#1}};%
  \march{0}{1}{#1}\march{6}{2}{#1}\march{12}{3}{#1}%
}%

\begin{tikzpicture}[
  every axis/.style={
    height=6cm,
    ymajorgrids=true,
    grid style={gray!25},
    xmin=0.5, xmax=3.5,
    xtick={1,2,3},
    xticklabels={LA, PA, SPA},
    extra x ticks={1.5,2.5},
    extra x tick labels={},
    extra x tick style={grid=major, major grid style={gray!50}, tick style={draw=none}},
  },
]

% --------------------- (a) training: circuit executions per sample and epoch ---------------------
\begin{axis}[
  name=train,
  width=6cm,
  ylabel={$N_{\text{grad}} + 1$},
  ymin=0, ymax=900,
  legend to name=tmlegend,
  legend columns=4,
  legend cell align={left},
  legend style={draw=none, font=\footnotesize, /tikz/every even column/.append style={column sep=0.4cm}},
  ]
  \addlegendimage{only marks, black, mark=*, mark options={fill=white}}\addlegendentry{BEL, $L_{\text{W}}=1$}
  \addlegendimage{only marks, black, mark=*}\addlegendentry{BEL, $L_{\text{W}}=3$}
  \addlegendimage{area legend, fill=colour1, draw=none}\addlegendentry{$L_{\text{SW}}=1$}
  \addlegendimage{black, thick, densely dashed}\addlegendentry{noise-free}
  \addlegendimage{only marks, black, mark=square*, mark options={fill=white}}\addlegendentry{SEL, $L_{\text{W}}=1$}
  \addlegendimage{only marks, black, mark=square*}\addlegendentry{SEL, $L_{\text{W}}=3$}
  \addlegendimage{area legend, fill=colour6, draw=none}\addlegendentry{$L_{\text{SW}}=6$}
  \tmvariantsL{1}\tmvariantsL{6}
\end{axis}

% --------------------- (b) measurement: shots per expectation value on noisy hardware ---------------------
% one panel per target accuracy; since S scales as eps^-2, each panel has its own linear y-range
\begin{axis}[
  name=measA, width=5.2cm,
  at={(train.east)}, anchor=west, xshift=2.0cm,
  title={$\varepsilon_{\text{rel}} = 10^{-2}$},
  ymin=3e6, ymax=9e6, ytick={3e6,5e6,7e6,9e6},
  scaled y ticks=base 10:-6,
  ytick scale label code/.code={},
  ylabel={$S$ $(\times 10^{6})$},
  ]
  \mpanel{0.01}
\end{axis}
\begin{axis}[
  name=measB, width=5.2cm,
  at={(measA.east)}, anchor=west, xshift=1.5cm,
  title={$\varepsilon_{\text{rel}} = 10^{-3}$},
  ymin=3e8, ymax=9e8, ytick={3e8,5e8,7e8,9e8},
  scaled y ticks=base 10:-8,
  ytick scale label code/.code={},
  ylabel={$S$ $(\times 10^{8})$},
  ]
  \mpanel{0.001}
\end{axis}
\begin{axis}[
  name=measC, width=5.2cm,
  at={(measB.east)}, anchor=west, xshift=1.5cm,
  title={$\varepsilon_{\text{rel}} = 10^{-4}$},
  ymin=3e10, ymax=9e10, ytick={3e10,5e10,7e10,9e10},
  scaled y ticks=base 10:-10,
  ytick scale label code/.code={},
  ylabel={$S$ $(\times 10^{10})$},
  ]
  \mpanel{0.0001}
\end{axis}
\node[anchor=south] at ([yshift=0.8cm]train.north) {(a) Circuit executions per training sample};
\node[anchor=south] at ([yshift=0.8cm]measB.north) {(b) Shots per circuit execution};

\path (train.outer south west) -- (measC.outer south east)
  node[midway, below=2pt] {\pgfplotslegendfromname{tmlegend}};
\end{tikzpicture}


==> graphics/D2Q9_analysis/data/a_populations.dat <==
pos variant source lw q1 med q3 uw n
0.7000 NAIVE A 3.65723329e-09 2.80734273e-05 5.31573635e-05 1.36508302e-04 2.99064428e-04 10000
1.7000 NAIVE A 2.71337957e-08 8.68685149e-05 1.85786226e-04 2.87065590e-04 5.85007740e-04 10000
2.7000 NAIVE A 1.93703850e-11 8.52743921e-05 1.85224670e-04 2.86447868e-04 5.88123805e-04 10000
3.7000 NAIVE A 4.85052118e-08 8.54579084e-05 1.85863400e-04 2.87188917e-04 5.89599700e-04 10000
4.7000 NAIVE A 7.14539670e-09 8.59268744e-05 1.86446658e-04 2.90205063e-04 5.95452970e-04 10000
5.7000 NAIVE A 3.70599472e-07 5.89365048e-04 8.29318388e-04 1.00680139e-03 1.63258388e-03 10000
6.7000 NAIVE A 4.99272267e-07 5.86531313e-04 8.27919538e-04 1.02155453e-03 1.67217255e-03 10000
7.7000 NAIVE A 5.01636051e-07 5.89058125e-04 8.27102022e-04 1.01328368e-03 1.64906089e-03 10000
8.7000 NAIVE A 4.04686767e-07 5.82761905e-04 8.26307028e-04 1.00942131e-03 1.64881074e-03 10000
0.9000 CONS A 7.57569094e-09 3.11023164e-05 5.67093548e-05 1.26076270e-04 2.68376209e-04 10000
1.9000 CONS A 2.24144275e-08 7.14195771e-05 1.47573431e-04 2.52286570e-04 5.23495140e-04 10000
2.9000 CONS A 1.45183839e-07 8.04863091e-05 1.70809106e-04 2.73739990e-04 5.62852685e-04 10000
3.9000 CONS A 6.91850935e-09 5.33948027e-05 1.05066524e-04 1.80304877e-04 3.70650512e-04 10000
4.9000 CONS A 2.39107307e-08 8.28440995e-05 1.54492934e-04 2.31319046e-04 4.54016738e-04 10000
5.9000 CONS A 9.65767129e-08 3.16805990e-04 5.13642648e-04 6.97498731e-04 1.26844744e-03 10000
6.9000 CONS A 2.31126482e-07 3.00058967e-04 5.45236134e-04 8.63434389e-04 1.70332904e-03 10000
7.9000 CONS A 1.39699801e-07 2.60042341e-04 5.17548633e-04 8.92282224e-04 1.83304017e-03 10000
8.9000 CONS A 4.01937871e-08 2.00762844e-04 4.41654192e-04 7.91384754e-04 1.66706788e-03 10000
1.1000 SYM A 2.63058985e-05 2.71565545e-05 3.03016347e-05 5.62603623e-05 9.99129270e-05 10000
2.1000 SYM A 1.15522955e-08 6.07141816e-05 1.54868134e-04 2.81455613e-04 6.11782730e-04 10000
3.1000 SYM A 1.34281769e-08 6.01158327e-05 1.54704573e-04 2.79451158e-04 6.08452984e-04 10000
4.1000 SYM A 7.58803204e-09 5.94172825e-05 1.53558735e-04 2.78973285e-04 6.07938388e-04 10000
5.1000 SYM A 4.95400682e-08 5.97397984e-05 1.55674845e-04 2.83046359e-04 6.17957242e-04 10000
6.1000 SYM A 2.24797370e-07 5.65542454e-04 7.88410897e-04 9.63002142e-04 1.55783728e-03 10000
7.1000 SYM A 2.42101908e-07 5.74241518e-04 7.93530987e-04 9.68989631e-04 1.55917165e-03 10000
8.1000 SYM A 3.26628624e-08 5.64177124e-04 7.90820198e-04 9.67947812e-04 1.57273603e-03 10000
9.1000 SYM A 3.57791531e-07 5.59698505e-04 7.84222284e-04 9.57621384e-04 1.55302679e-03 10000
1.3000 CONSSYM A 4.41467263e-05 4.57251746e-05 4.79876811e-05 6.44402311e-05 9.25114867e-05 10000
2.3000 CONSSYM A 1.03779906e-07 6.18118712e-05 1.25008588e-04 2.10526780e-04 4.33301398e-04 10000
3.3000 CONSSYM A 1.39675852e-08 6.31528852e-05 1.25964149e-04 2.11700593e-04 4.32944155e-04 10000
4.3000 CONSSYM A 1.59131359e-08 6.09419199e-05 1.22826164e-04 2.12476830e-04 4.39603313e-04 10000
5.3000 CONSSYM A 2.05591283e-08 6.28876064e-05 1.26924791e-04 2.10840687e-04 4.32652897e-04 10000
6.3000 CONSSYM A 3.65258798e-08 2.15714444e-04 4.54749336e-04 7.60948484e-04 1.57570590e-03 10000
7.3000 CONSSYM A 5.02721304e-08 2.21755616e-04 4.67250592e-04 7.68921284e-04 1.58810052e-03 10000
8.3000 CONSSYM A 7.59722199e-08 2.13876997e-04 4.55582961e-04 7.61286882e-04 1.56991198e-03 10000
9.3000 CONSSYM A 2.40604634e-08 2.11932569e-04 4.42697330e-04 7.53311504e-04 1.55077220e-03 10000


==> graphics/D2Q9_analysis/data/b_increment.dat <==
pos variant source lw q1 med q3 uw n
0.7000 NAIVE B 3.22910098e-06 2.13747704e-02 6.24567611e-02 1.29656781e-01 2.91710360e-01 20000
1.7000 NAIVE B 1.50182619e-05 1.08897969e-02 2.14382837e-02 3.91532435e-02 8.13997812e-02 20000
2.7000 NAIVE B 1.86867464e-06 1.22880183e-02 2.17637232e-02 3.73311105e-02 7.48319866e-02 20000
3.7000 NAIVE B 1.50182616e-05 1.08897969e-02 2.14382837e-02 3.91532435e-02 8.13997812e-02 20000
4.7000 NAIVE B 1.86867471e-06 1.22880183e-02 2.17637232e-02 3.73311105e-02 7.48319866e-02 20000
5.7000 NAIVE B 2.21480800e-05 1.24388746e-02 2.36292615e-02 4.22538969e-02 8.69017178e-02 20000
6.7000 NAIVE B 2.21480803e-05 1.24388746e-02 2.36292615e-02 4.22538969e-02 8.69017178e-02 20000
7.7000 NAIVE B 2.21480802e-05 1.24388746e-02 2.36292615e-02 4.22538969e-02 8.69017178e-02 20000
8.7000 NAIVE B 2.21480802e-05 1.24388746e-02 2.36292615e-02 4.22538969e-02 8.69017178e-02 20000
0.9000 CONS B 4.58341196e-06 1.90718810e-02 5.46763087e-02 1.10807042e-01 2.48028233e-01 20000
1.9000 CONS B 6.31241147e-07 7.23707485e-03 1.76442270e-02 3.58557954e-02 7.86237786e-02 20000
2.9000 CONS B 2.43524514e-07 7.72134355e-03 1.65132895e-02 2.80030540e-02 5.84169907e-02 20000
3.9000 CONS B 6.27965502e-06 5.54951721e-03 1.28306598e-02 2.70242795e-02 5.92256161e-02 20000
4.9000 CONS B 1.45773910e-06 9.78889323e-03 1.86258045e-02 3.18783061e-02 6.49919137e-02 20000
5.9000 CONS B 1.18658103e-06 6.47227211e-03 1.35759602e-02 2.42947692e-02 5.10269651e-02 20000
6.9000 CONS B 9.86405227e-07 7.32276758e-03 1.55712106e-02 3.04632328e-02 6.51599998e-02 20000
7.9000 CONS B 4.42953327e-07 5.03990286e-03 1.17192124e-02 2.73173031e-02 6.07267635e-02 20000
8.9000 CONS B 6.25373054e-06 4.56210431e-03 1.15754070e-02 2.48558575e-02 5.51913828e-02 20000
1.1000 SYM B 7.77174063e-03 1.47997799e-02 2.55242539e-02 4.18585896e-02 8.20922551e-02 20000
2.1000 SYM B 6.01806524e-06 9.52178242e-03 2.21304390e-02 4.25626168e-02 9.19434077e-02 20000
3.1000 SYM B 2.87299890e-07 9.35415322e-03 2.03117115e-02 3.88533639e-02 8.28678770e-02 20000
4.1000 SYM B 6.01806522e-06 9.52178242e-03 2.21304390e-02 4.25626168e-02 9.19434077e-02 20000
5.1000 SYM B 2.87300150e-07 9.35415322e-03 2.03117115e-02 3.88533639e-02 8.28678770e-02 20000
6.1000 SYM B 6.36851387e-06 1.07561150e-02 1.87645592e-02 3.25405665e-02 6.51960419e-02 20000
7.1000 SYM B 6.36851409e-06 1.07561150e-02 1.87645592e-02 3.25405665e-02 6.51960419e-02 20000
8.1000 SYM B 6.36851405e-06 1.07561150e-02 1.87645592e-02 3.25405665e-02 6.51960419e-02 20000
9.1000 SYM B 6.36851397e-06 1.07561150e-02 1.87645592e-02 3.25405665e-02 6.51960419e-02 20000
1.3000 CONSSYM B 1.18040134e-02 1.85545294e-02 2.72680031e-02 4.23486838e-02 7.80064218e-02 20000
2.3000 CONSSYM B 7.51471908e-06 6.51472223e-03 1.49646041e-02 3.10736206e-02 6.78468060e-02 20000
3.3000 CONSSYM B 2.10263430e-06 5.06295002e-03 1.01707593e-02 1.95861438e-02 4.13428514e-02 20000
4.3000 CONSSYM B 7.51471868e-06 6.51472223e-03 1.49646041e-02 3.10736206e-02 6.78468060e-02 20000
5.3000 CONSSYM B 2.10263403e-06 5.06295002e-03 1.01707593e-02 1.95861438e-02 4.13428514e-02 20000
6.3000 CONSSYM B 2.34693537e-06 4.62431316e-03 1.05138748e-02 2.09036418e-02 4.53084065e-02 20000
7.3000 CONSSYM B 2.34693540e-06 4.62431316e-03 1.05138748e-02 2.09036418e-02 4.53084065e-02 20000
8.3000 CONSSYM B 2.34693532e-06 4.62431316e-03 1.05138748e-02 2.09036418e-02 4.53084065e-02 20000
9.3000 CONSSYM B 2.34693548e-06 4.62431316e-03 1.05138748e-02 2.09036418e-02 4.53084065e-02 20000


==> graphics/D2Q9_analysis/data/c_eq_stress.dat <==
pos variant source lw q1 med q3 uw n
0.8000 NAIVE A 1.46830292e-04 4.18707124e-03 6.43656194e-03 1.27722690e-02 2.56268756e-02 9037
1.2000 NAIVE B 1.05621026e-04 3.88585842e-03 4.86307558e-03 7.68804210e-03 1.33900068e-02 19872
1.8000 CONS A 1.46830292e-04 4.18707124e-03 6.43656194e-03 1.27722690e-02 2.56268756e-02 9037
2.2000 CONS B 1.05621026e-04 3.88585842e-03 4.86307558e-03 7.68804210e-03 1.33900068e-02 19872
2.8000 SYM A 6.18386831e-05 1.69541209e-03 2.79096912e-03 3.56683083e-03 3.86956324e-03 9037
3.2000 SYM B 1.35582679e-04 2.17799676e-03 3.27531059e-03 3.71153510e-03 3.86702182e-03 19872
3.8000 CONSSYM A 6.18386832e-05 1.69541209e-03 2.79096912e-03 3.56683083e-03 3.86956324e-03 9037
4.2000 CONSSYM B 1.35582679e-04 2.17799676e-03 3.27531059e-03 3.71153510e-03 3.86702182e-03 19872


==> graphics/D2Q9_analysis/data/d_neq_stress.dat <==
pos variant source lw q1 med q3 uw n
1.0000 NAIVE B 4.99485615e-05 8.29514614e-03 1.38245211e-02 2.76183487e-02 5.65134331e-02 20000
2.0000 CONS B 4.99485615e-05 8.29514614e-03 1.38245211e-02 2.76183487e-02 5.65134331e-02 20000
3.0000 SYM B 4.40821320e-06 3.97445315e-03 8.89809111e-03 1.72305893e-02 3.71117826e-02 20000
4.0000 CONSSYM B 4.40821323e-06 3.97445315e-03 8.89809111e-03 1.72305893e-02 3.71117826e-02 20000


==> graphics/D2Q9_analysis/data/e_inset.dat <==
pos variant source lw q1 med q3 uw n
1.0000 SYM B 9.87109618e-01 9.96556182e-01 9.99954052e-01 1.00288300e+00 1.01228207e+00 20000
2.0000 CONSSYM B 9.87109618e-01 9.96556182e-01 9.99954052e-01 1.00288300e+00 1.01228207e+00 20000


==> graphics/D2Q9_analysis/data/e_viscosity.dat <==
pos variant source lw q1 med q3 uw n
1.0000 NAIVE B 9.84205698e-01 9.96217896e-01 9.99582760e-01 1.00424541e+00 1.01628646e+00 20000
2.0000 CONS B 9.84205698e-01 9.96217896e-01 9.99582760e-01 1.00424541e+00 1.01628646e+00 20000
3.0000 SYM B 9.87109618e-01 9.96556182e-01 9.99954052e-01 1.00288300e+00 1.01228207e+00 20000
4.0000 CONSSYM B 9.87109618e-01 9.96556182e-01 9.99954052e-01 1.00288300e+00 1.01228207e+00 20000


==> graphics/D3Q19_analysis/data/a_populations.dat <==
pos variant source lw q1 med q3 uw n
0.7000 NAIVE A 7.96414649e-09 1.34917751e-05 3.67141158e-05 8.73042894e-05 1.97989786e-04 10000
1.7000 NAIVE A 4.10104221e-09 8.53941861e-05 1.87539597e-04 3.25327141e-04 6.83832581e-04 10000
2.7000 NAIVE A 7.43965125e-08 8.88370351e-05 1.92490543e-04 3.31051323e-04 6.93916674e-04 10000
3.7000 NAIVE A 8.77256670e-08 8.72942267e-05 1.86961841e-04 3.29119573e-04 6.91482285e-04 10000
4.7000 NAIVE A 3.81491684e-08 8.81367607e-05 1.95591981e-04 3.30612205e-04 6.93037290e-04 10000
5.7000 NAIVE A 2.79814520e-08 1.20816982e-04 2.66220737e-04 4.27939112e-04 8.85704201e-04 10000
6.7000 NAIVE A 5.56263848e-08 1.21614106e-04 2.65880580e-04 4.24714104e-04 8.79022842e-04 10000
7.7000 NAIVE A 8.40879880e-08 1.75485315e-04 4.28427870e-04 8.11914980e-04 1.76641742e-03 10000
8.7000 NAIVE A 3.91836696e-08 1.71711478e-04 4.21540933e-04 8.44129401e-04 1.85175606e-03 10000
9.7000 NAIVE A 2.58791245e-08 1.20454175e-04 3.51322711e-04 8.61357159e-04 1.97162264e-03 10000
10.7000 NAIVE A 9.56816525e-09 1.20147248e-04 3.54899619e-04 8.57277766e-04 1.96028754e-03 10000
11.7000 NAIVE A 5.07982553e-09 1.71901200e-04 4.21729888e-04 8.23327755e-04 1.79714368e-03 10000
12.7000 NAIVE A 2.93286509e-08 1.72684116e-04 4.21596619e-04 8.14589326e-04 1.77541288e-03 10000
13.7000 NAIVE A 6.08504108e-08 1.25207789e-04 3.60474973e-04 8.70326083e-04 1.98784908e-03 10000
14.7000 NAIVE A 8.25392121e-08 1.19833194e-04 3.63586747e-04 8.69818642e-04 1.99454164e-03 10000
15.7000 NAIVE A 5.17677847e-08 1.19989872e-04 3.58626578e-04 8.62388632e-04 1.97582805e-03 10000
16.7000 NAIVE A 3.78654729e-08 1.18337297e-04 3.51824993e-04 8.48268277e-04 1.94057174e-03 10000
17.7000 NAIVE A 9.51955767e-09 1.22107799e-04 3.59693183e-04 8.61672268e-04 1.97084172e-03 10000
18.7000 NAIVE A 2.18056750e-08 1.24470171e-04 3.62560825e-04 8.70199383e-04 1.98869589e-03 10000
0.9000 CONS A 4.53683077e-09 1.29239789e-05 3.23153898e-05 8.01408537e-05 1.80951364e-04 10000
1.9000 CONS A 8.13590637e-09 6.10651036e-05 1.30515118e-04 2.18546316e-04 4.54725667e-04 10000
2.9000 CONS A 1.80979357e-08 7.25207924e-05 1.61157511e-04 2.63466816e-04 5.49870305e-04 10000
3.9000 CONS A 7.25610740e-08 7.06496933e-05 1.52715717e-04 2.34424407e-04 4.79564232e-04 10000
4.9000 CONS A 2.14066608e-08 8.09492284e-05 1.75170517e-04 2.66951762e-04 5.45636678e-04 10000
5.9000 CONS A 3.00621154e-08 8.97260891e-05 2.09793285e-04 3.41558763e-04 7.19141466e-04 10000
6.9000 CONS A 1.12977600e-07 9.51024958e-05 2.18575759e-04 3.56161036e-04 7.47516842e-04 10000
7.9000 CONS A 4.75736795e-08 1.60316515e-04 3.60090385e-04 5.98434972e-04 1.25490050e-03 10000
8.9000 CONS A 5.60373404e-09 1.45241120e-04 3.41117853e-04 5.81116814e-04 1.23444268e-03 10000
9.9000 CONS A 2.65992860e-09 1.18738297e-04 2.78435470e-04 5.77159390e-04 1.26466380e-03 10000
10.9000 CONS A 1.21187581e-08 1.03327988e-04 2.48325185e-04 5.71418415e-04 1.27083397e-03 10000
11.9000 CONS A 1.04384896e-07 1.68129329e-04 3.78346501e-04 5.80934415e-04 1.19812659e-03 10000
12.9000 CONS A 4.44314931e-08 1.60677027e-04 3.52891465e-04 5.53421194e-04 1.14188595e-03 10000
13.9000 CONS A 1.76334697e-08 1.15253150e-04 2.75015390e-04 5.20835566e-04 1.12918978e-03 10000
14.9000 CONS A 3.67802442e-08 1.03430087e-04 2.50494760e-04 5.03933153e-04 1.10454787e-03 10000
15.9000 CONS A 3.38554211e-08 9.78689986e-05 2.26821324e-04 4.52284234e-04 9.83839452e-04 10000
16.9000 CONS A 4.31456655e-08 9.00488157e-05 2.08469354e-04 4.83117200e-04 1.07236293e-03 10000
17.9000 CONS A 3.54887465e-08 1.02670563e-04 2.41147970e-04 4.64440135e-04 1.00682523e-03 10000
18.9000 CONS A 7.84673841e-08 9.76395014e-05 2.24426829e-04 4.87359857e-04 1.07006549e-03 10000
1.1000 SYM A 3.48072647e-09 8.45996067e-06 1.37096367e-05 1.87957538e-05 2.15364912e-05 10000
2.1000 SYM A 1.46503456e-08 4.91766634e-05 1.12887378e-04 2.39857255e-04 5.24799013e-04 10000
3.1000 SYM A 6.55857904e-09 4.90940666e-05 1.10701905e-04 2.40557705e-04 5.27751758e-04 10000
4.1000 SYM A 2.16278982e-09 5.02891936e-05 1.15429128e-04 2.43527690e-04 5.33144240e-04 10000
5.1000 SYM A 1.58330781e-08 5.02052147e-05 1.15926354e-04 2.42693404e-04 5.29824333e-04 10000
6.1000 SYM A 3.80747820e-09 8.83529791e-05 2.18070904e-04 3.85827440e-04 8.31031407e-04 10000
7.1000 SYM A 7.12097944e-08 9.10415148e-05 2.20580272e-04 3.82339007e-04 8.19083901e-04 10000
8.1000 SYM A 2.33428768e-09 5.80695211e-05 1.81264532e-04 4.02411096e-04 9.17970310e-04 10000
9.1000 SYM A 6.01399255e-09 5.82876171e-05 1.89940351e-04 4.07990848e-04 9.31399029e-04 10000
10.1000 SYM A 1.77986994e-09 9.03752318e-05 2.24910265e-04 4.60355802e-04 1.01512253e-03 10000
11.1000 SYM A 5.13788796e-08 8.86178284e-05 2.25044745e-04 4.62227699e-04 1.02211150e-03 10000
12.1000 SYM A 1.13235693e-09 5.82310659e-05 1.88586536e-04 4.06453373e-04 9.28733735e-04 10000
13.1000 SYM A 2.17985352e-08 5.85781451e-05 1.82173483e-04 4.05016791e-04 9.24546225e-04 10000
14.1000 SYM A 6.46838158e-09 8.93708753e-05 2.25283116e-04 4.66714606e-04 1.03254571e-03 10000
15.1000 SYM A 1.10454732e-07 9.04276262e-05 2.25854794e-04 4.57628452e-04 1.00566889e-03 10000
16.1000 SYM A 5.27452449e-08 9.10957423e-05 2.24517455e-04 4.64767144e-04 1.02453226e-03 10000
17.1000 SYM A 4.93897235e-09 8.89150435e-05 2.24856120e-04 4.61319068e-04 1.01924990e-03 10000
18.1000 SYM A 1.06171845e-08 8.90590285e-05 2.25785755e-04 4.68231503e-04 1.03628626e-03 10000
19.1000 SYM A 4.11493894e-08 9.10440757e-05 2.24736356e-04 4.64818754e-04 1.02349774e-03 10000
1.3000 CONSSYM A 2.71461287e-09 1.06553578e-05 1.45091551e-05 1.80166743e-05 2.90516373e-05 10000
2.3000 CONSSYM A 4.96888883e-09 4.04799433e-05 7.38021879e-05 1.55765635e-04 3.28541353e-04 10000
3.3000 CONSSYM A 1.61956574e-08 4.04707744e-05 7.25766961e-05 1.54051734e-04 3.23783378e-04 10000
4.3000 CONSSYM A 4.21263309e-08 4.05742146e-05 7.39858138e-05 1.52156712e-04 3.19301073e-04 10000
5.3000 CONSSYM A 1.67057297e-08 4.10228284e-05 7.34457331e-05 1.51379630e-04 3.16805529e-04 10000
6.3000 CONSSYM A 6.74641167e-09 5.47791030e-05 1.32726410e-04 2.44816678e-04 5.29157809e-04 10000
7.3000 CONSSYM A 1.81417120e-08 5.52281648e-05 1.30230600e-04 2.39749058e-04 5.16416343e-04 10000
8.3000 CONSSYM A 3.17249063e-08 2.67446831e-05 6.39373786e-05 1.61643225e-04 3.63986820e-04 10000
9.3000 CONSSYM A 3.38251267e-08 2.73944953e-05 6.37768675e-05 1.64624755e-04 3.70100680e-04 10000
10.3000 CONSSYM A 1.19392610e-08 3.95381646e-05 9.40553224e-05 1.83465755e-04 3.98641049e-04 10000
11.3000 CONSSYM A 4.55568107e-09 3.98658589e-05 9.29537156e-05 1.77443937e-04 3.83659874e-04 10000
12.3000 CONSSYM A 1.84158808e-09 2.70961435e-05 6.26642985e-05 1.63165902e-04 3.67026860e-04 10000
13.3000 CONSSYM A 1.68436748e-09 2.65403363e-05 6.08165006e-05 1.63531626e-04 3.68752449e-04 10000
14.3000 CONSSYM A 4.82008209e-09 4.05508002e-05 9.42073082e-05 1.80010044e-04 3.89186930e-04 10000
15.3000 CONSSYM A 4.08577327e-08 4.00357305e-05 9.22115277e-05 1.77840634e-04 3.84309967e-04 10000
16.3000 CONSSYM A 2.36507810e-08 3.88599595e-05 9.23361482e-05 1.80082793e-04 3.91909051e-04 10000
17.3000 CONSSYM A 1.48329820e-08 3.91523211e-05 9.17685881e-05 1.77308029e-04 3.83843548e-04 10000
18.3000 CONSSYM A 1.03424431e-08 3.95898622e-05 9.17829152e-05 1.79799445e-04 3.89843980e-04 10000
19.3000 CONSSYM A 1.70424800e-08 3.89284095e-05 8.92093681e-05 1.75679469e-04 3.80475930e-04 10000


==> graphics/D3Q19_analysis/data/b_increment.dat <==
pos variant source lw q1 med q3 uw n
0.7000 NAIVE B 8.65680902e-06 1.83179431e-03 4.34684987e-03 8.47520957e-03 1.84356116e-02 8000
1.7000 NAIVE B 9.04417574e-06 1.77902427e-03 3.54175441e-03 6.43778776e-03 1.34101829e-02 8000
2.7000 NAIVE B 9.04417564e-06 1.77902427e-03 3.54175441e-03 6.43778776e-03 1.34101829e-02 8000
3.7000 NAIVE B 9.04417575e-06 1.77902427e-03 3.54175441e-03 6.43778776e-03 1.34101829e-02 8000
4.7000 NAIVE B 9.04417574e-06 1.77902427e-03 3.54175441e-03 6.43778776e-03 1.34101829e-02 8000
5.7000 NAIVE B 6.19096065e-07 1.10255747e-03 2.07897855e-03 3.43311951e-03 6.92024479e-03 8000
6.7000 NAIVE B 6.19096030e-07 1.10255747e-03 2.07897855e-03 3.43311951e-03 6.92024479e-03 8000
7.7000 NAIVE B 6.80511788e-07 9.43363033e-04 1.76919873e-03 3.37042064e-03 7.00603924e-03 8000
8.7000 NAIVE B 6.80511803e-07 9.43363033e-04 1.76919873e-03 3.37042064e-03 7.00603924e-03 8000
9.7000 NAIVE B 1.38798926e-07 1.33059304e-03 2.32917908e-03 4.16260187e-03 8.40479241e-03 8000
10.7000 NAIVE B 1.38798938e-07 1.33059304e-03 2.32917908e-03 4.16260187e-03 8.40479241e-03 8000
11.7000 NAIVE B 6.80511823e-07 9.43363033e-04 1.76919873e-03 3.37042064e-03 7.00603924e-03 8000
12.7000 NAIVE B 6.80511819e-07 9.43363033e-04 1.76919873e-03 3.37042064e-03 7.00603924e-03 8000
13.7000 NAIVE B 1.38798927e-07 1.33059304e-03 2.32917908e-03 4.16260187e-03 8.40479241e-03 8000
14.7000 NAIVE B 1.38798939e-07 1.33059304e-03 2.32917908e-03 4.16260187e-03 8.40479241e-03 8000
15.7000 NAIVE B 1.38798953e-07 1.33059304e-03 2.32917908e-03 4.16260187e-03 8.40479241e-03 8000
16.7000 NAIVE B 1.38798916e-07 1.33059304e-03 2.32917908e-03 4.16260187e-03 8.40479241e-03 8000
17.7000 NAIVE B 1.38798913e-07 1.33059304e-03 2.32917908e-03 4.16260187e-03 8.40479241e-03 8000
18.7000 NAIVE B 1.38798978e-07 1.33059304e-03 2.32917908e-03 4.16260187e-03 8.40479241e-03 8000
0.9000 CONS B 2.48872230e-06 1.47853234e-03 3.19661066e-03 6.86957547e-03 1.49051957e-02 8000
1.9000 CONS B 2.10875393e-07 5.15705780e-04 1.19007270e-03 1.97756908e-03 4.15884388e-03 8000
2.9000 CONS B 1.95022661e-06 1.04051078e-03 2.35739757e-03 4.44326486e-03 9.53412208e-03 8000
3.9000 CONS B 2.05523725e-06 8.15957537e-04 1.78249072e-03 3.34599511e-03 7.10431457e-03 8000
4.9000 CONS B 1.72309152e-06 1.07074909e-03 2.44958981e-03 4.95744787e-03 1.04307049e-02 8000
5.9000 CONS B 2.10367479e-06 8.40393364e-04 1.84527547e-03 3.44601147e-03 7.34804056e-03 8000
6.9000 CONS B 7.68889244e-07 8.37979507e-04 1.84540465e-03 3.45149342e-03 7.34021568e-03 8000
7.9000 CONS B 4.48170845e-06 1.10626520e-03 2.33188867e-03 3.98386318e-03 8.29858485e-03 8000
8.9000 CONS B 3.83412093e-07 7.65070539e-04 1.47796692e-03 2.75987190e-03 5.74238033e-03 8000
9.9000 CONS B 1.37974824e-06 9.84654998e-04 1.97859756e-03 3.76259018e-03 7.69198283e-03 8000
10.9000 CONS B 5.41603743e-07 9.94037771e-04 1.97450745e-03 3.76729346e-03 7.86109039e-03 8000
11.9000 CONS B 1.84912036e-06 6.51002353e-04 1.34836176e-03 3.24225267e-03 7.11558323e-03 8000
12.9000 CONS B 2.74751712e-07 4.24407030e-04 8.76567064e-04 1.78317187e-03 3.80613012e-03 8000
13.9000 CONS B 3.62416835e-06 7.76324342e-04 1.42833941e-03 2.71829663e-03 5.62372452e-03 8000
14.9000 CONS B 3.10334792e-06 7.73752450e-04 1.43029605e-03 2.68295882e-03 5.52965063e-03 8000
15.9000 CONS B 1.62458877e-06 5.76659983e-04 1.15642041e-03 2.15039187e-03 4.50728051e-03 8000
16.9000 CONS B 3.07908409e-08 5.79861424e-04 1.15714153e-03 2.14702751e-03 4.48846056e-03 8000
17.9000 CONS B 1.75876384e-08 7.07473340e-04 1.40747027e-03 2.44372065e-03 5.03487091e-03 8000
18.9000 CONS B 6.29200616e-07 7.07652164e-04 1.40710404e-03 2.44812964e-03 5.05629815e-03 8000
1.1000 SYM B 3.13659617e-04 8.77475703e-04 1.26668684e-03 2.06319628e-03 3.81705957e-03 8000
2.1000 SYM B 6.67792413e-06 1.40622605e-03 3.23833660e-03 6.25658353e-03 1.35088494e-02 8000
3.1000 SYM B 6.67792413e-06 1.40622605e-03 3.23833660e-03 6.25658353e-03 1.35088494e-02 8000
4.1000 SYM B 6.67792413e-06 1.40622605e-03 3.23833660e-03 6.25658353e-03 1.35088494e-02 8000
5.1000 SYM B 6.67792414e-06 1.40622605e-03 3.23833660e-03 6.25658353e-03 1.35088494e-02 8000
6.1000 SYM B 2.20993945e-05 4.57940678e-04 7.95776152e-04 1.13355904e-03 2.10186470e-03 8000
7.1000 SYM B 2.20993945e-05 4.57940678e-04 7.95776152e-04 1.13355904e-03 2.10186470e-03 8000
8.1000 SYM B 3.30684184e-06 6.05458800e-04 1.21600089e-03 2.41585280e-03 4.96669432e-03 8000
9.1000 SYM B 3.30684185e-06 6.05458800e-04 1.21600089e-03 2.41585280e-03 4.96669432e-03 8000
10.1000 SYM B 8.45609537e-06 5.56108799e-04 1.09549391e-03 2.00830738e-03 4.18427075e-03 8000
11.1000 SYM B 8.45609537e-06 5.56108799e-04 1.09549391e-03 2.00830738e-03 4.18427075e-03 8000
12.1000 SYM B 3.30684185e-06 6.05458800e-04 1.21600089e-03 2.41585280e-03 4.96669432e-03 8000
13.1000 SYM B 3.30684183e-06 6.05458800e-04 1.21600089e-03 2.41585280e-03 4.96669432e-03 8000
14.1000 SYM B 8.45609536e-06 5.56108799e-04 1.09549391e-03 2.00830738e-03 4.18427075e-03 8000
15.1000 SYM B 8.45609537e-06 5.56108799e-04 1.09549391e-03 2.00830738e-03 4.18427075e-03 8000
16.1000 SYM B 8.45609536e-06 5.56108799e-04 1.09549391e-03 2.00830738e-03 4.18427075e-03 8000
17.1000 SYM B 8.45609536e-06 5.56108799e-04 1.09549391e-03 2.00830738e-03 4.18427075e-03 8000
18.1000 SYM B 8.45609536e-06 5.56108799e-04 1.09549391e-03 2.00830738e-03 4.18427075e-03 8000
19.1000 SYM B 8.45609539e-06 5.56108799e-04 1.09549391e-03 2.00830738e-03 4.18427075e-03 8000
1.3000 CONSSYM B 4.08689702e-04 1.06291449e-03 1.44777240e-03 2.14327279e-03 3.65875099e-03 8000
2.3000 CONSSYM B 1.37052955e-06 7.95170438e-04 1.78850387e-03 3.72710391e-03 7.80726712e-03 8000
3.3000 CONSSYM B 1.37052955e-06 7.95170438e-04 1.78850387e-03 3.72710391e-03 7.80726712e-03 8000
4.3000 CONSSYM B 1.37052956e-06 7.95170438e-04 1.78850387e-03 3.72710391e-03 7.80726712e-03 8000
5.3000 CONSSYM B 1.37052955e-06 7.95170438e-04 1.78850387e-03 3.72710391e-03 7.80726712e-03 8000
6.3000 CONSSYM B 1.01147736e-05 5.33593188e-04 6.71319426e-04 9.27659589e-04 1.50432760e-03 8000
7.3000 CONSSYM B 1.01147736e-05 5.33593188e-04 6.71319426e-04 9.27659589e-04 1.50432760e-03 8000
8.3000 CONSSYM B 5.35343620e-06 4.28843958e-04 9.13756507e-04 1.69420016e-03 3.48364279e-03 8000
9.3000 CONSSYM B 5.35343622e-06 4.28843958e-04 9.13756507e-04 1.69420016e-03 3.48364279e-03 8000
10.3000 CONSSYM B 1.76184801e-07 1.65544817e-04 4.40663512e-04 9.08101056e-04 2.00429349e-03 8000
11.3000 CONSSYM B 1.76184795e-07 1.65544817e-04 4.40663512e-04 9.08101056e-04 2.00429349e-03 8000
12.3000 CONSSYM B 5.35343622e-06 4.28843958e-04 9.13756507e-04 1.69420016e-03 3.48364279e-03 8000
13.3000 CONSSYM B 5.35343623e-06 4.28843958e-04 9.13756507e-04 1.69420016e-03 3.48364279e-03 8000
14.3000 CONSSYM B 1.76184787e-07 1.65544817e-04 4.40663512e-04 9.08101056e-04 2.00429349e-03 8000
15.3000 CONSSYM B 1.76184788e-07 1.65544817e-04 4.40663512e-04 9.08101056e-04 2.00429349e-03 8000
16.3000 CONSSYM B 1.76184806e-07 1.65544817e-04 4.40663512e-04 9.08101056e-04 2.00429349e-03 8000
17.3000 CONSSYM B 1.76184797e-07 1.65544817e-04 4.40663512e-04 9.08101056e-04 2.00429349e-03 8000
18.3000 CONSSYM B 1.76184800e-07 1.65544817e-04 4.40663512e-04 9.08101056e-04 2.00429349e-03 8000
19.3000 CONSSYM B 1.76184798e-07 1.65544817e-04 4.40663512e-04 9.08101056e-04 2.00429349e-03 8000


==> graphics/D3Q19_analysis/data/c_eq_stress.dat <==
pos variant source lw q1 med q3 uw n
0.8000 NAIVE A 2.13351131e-04 1.25897712e-02 2.17440687e-02 3.82587567e-02 7.66816068e-02 9037
1.2000 NAIVE B 2.06970430e-04 2.23751870e-02 4.46143965e-02 9.42761013e-02 2.00913971e-01 7616
1.8000 CONS A 2.13351131e-04 1.25897712e-02 2.17440687e-02 3.82587567e-02 7.66816068e-02 9037
2.2000 CONS B 2.06970430e-04 2.23751870e-02 4.46143965e-02 9.42761013e-02 2.00913971e-01 7616
2.8000 SYM A 2.29711672e-04 1.97762511e-03 2.50864895e-03 3.38417624e-03 5.49171740e-03 9037
3.2000 SYM B 1.78824100e-03 2.20565064e-03 2.45494890e-03 3.02340810e-03 4.09421034e-03 7616
3.8000 CONSSYM A 2.29711672e-04 1.97762511e-03 2.50864895e-03 3.38417624e-03 5.49171740e-03 9037
4.2000 CONSSYM B 1.78824100e-03 2.20565064e-03 2.45494890e-03 3.02340810e-03 4.09421034e-03 7616


==> graphics/D3Q19_analysis/data/d_neq_stress.dat <==
pos variant source lw q1 med q3 uw n
1.0000 NAIVE B 2.64516683e-04 2.49032119e-03 4.79478851e-03 7.79131822e-03 1.57016065e-02 8000
2.0000 CONS B 2.64516683e-04 2.49032119e-03 4.79478851e-03 7.79131822e-03 1.57016065e-02 8000
3.0000 SYM B 4.37069235e-06 7.66587355e-05 2.91975778e-04 7.50221183e-04 1.66572104e-03 8000
4.0000 CONSSYM B 4.37069235e-06 7.66587355e-05 2.91975778e-04 7.50221183e-04 1.66572104e-03 8000


==> graphics/D3Q19_analysis/data/e_inset.dat <==
pos variant source lw q1 med q3 uw n
1.0000 SYM B 9.99648782e-01 9.99923057e-01 9.99998109e-01 1.00010991e+00 1.00036827e+00 8000
2.0000 CONSSYM B 9.99648782e-01 9.99923057e-01 9.99998109e-01 1.00010991e+00 1.00036827e+00 8000


==> graphics/D3Q19_analysis/data/e_viscosity.dat <==
pos variant source lw q1 med q3 uw n
1.0000 NAIVE B 9.91780066e-01 9.97947359e-01 1.00000018e+00 1.00206202e+00 1.00815012e+00 8000
2.0000 CONS B 9.91780066e-01 9.97947359e-01 1.00000018e+00 1.00206202e+00 1.00815012e+00 8000
3.0000 SYM B 9.99648782e-01 9.99923057e-01 9.99998109e-01 1.00010991e+00 1.00036827e+00 8000
4.0000 CONSSYM B 9.99648782e-01 9.99923057e-01 9.99998109e-01 1.00010991e+00 1.00036827e+00 8000


==> graphics/EffectiveDimension/effectiveDimensionDAT/ECDN_PA.dat <==
# Circuit   L1               L2               L3               L4               L5               L6
PABEL1      0.40515404614, 0.46712697385, 0.45552705574, 0.44197246201, 0.40855235203, 0.39533818973
PABEL2      0.27715557946, 0.2812136859, 0.27572501032, 0.25596044447, 0.24390556221, 0.21842377549
PABEL3      0.2141458723, 0.24102441734, 0.21451268115, 0.18001200229, 0.16736080533, 0.15485393261
PASEL1      0.18962658816, 0.25569422972, 0.22365935307, 0.19709853147, 0.18364396296, 0.16728780972
PASEL2      0.14435061576, 0.14248232349, 0.13195796924, 0.11655985892, 0.10222474274, 0.0896212315
PASEL3      0.10144706515, 0.09873148012, 0.09369543625, 0.08093237432, 0.07136654835, 0.06385011068

==> graphics/EffectiveDimension/effectiveDimensionDAT/ECDN_SPA.dat <==
# Circuit   L1               L2               L3               L4               L5               L6
SPABEL1     0.3183444604, 0.40794988975, 0.36709621945, 0.3217632199, 0.28793650413, 0.25691854337
SPABEL2     0.27644696999, 0.24849146302, 0.2069029014, 0.18280594934, 0.15804623283, 0.14237508423
SPABEL3     0.19442611554, 0.17988058265, 0.15174310099, 0.12797930867, 0.11039513578, 0.09946140628
SPASEL1     0.18799890334, 0.18327951885, 0.15254818146, 0.12867127544, 0.11153118303, 0.09915793203
SPASEL2     0.11524019533, 0.09617141593, 0.08180619577, 0.06809781581, 0.05998235657, 0.05309807916
SPASEL3     0.08323731977, 0.07022769074, 0.05790231044, 0.04861756018, 0.04224117754, 0.037165074


==> graphics/EffectiveDimension/effectiveDimensionDAT/ECD_PA.dat <==
# Circuit   L1               L2               L3               L4               L5               L6
PABEL1      2.43092427686, 4.20414276463, 5.46632466888, 6.62958693011, 7.35394233661, 8.30210198429
PABEL2      3.32586695347, 5.06184634624, 6.61740024776, 7.67881333405, 8.78060023944, 9.1737985704
PABEL3      3.85462570133, 6.50765926807, 7.72245652127, 8.10054010289, 9.03748348784, 9.75579775416
PASEL1      3.41327858684, 6.90374420257, 8.05173671049, 8.86943391601, 9.91677399966, 10.53913201254
PASEL2      5.19662216745, 7.69404546832, 9.50097378502, 10.49038730252, 11.04027221563, 11.2922751694
PASEL3      5.47814151811, 7.99724988933, 10.11910711527, 10.92587053265, 11.56138083277, 12.06767091904

==> graphics/EffectiveDimension/effectiveDimensionDAT/ECD_SPA.dat <==
# Circuit   L1               L2               L3               L4               L5               L6
SPABEL1     3.82013352474, 7.34309801557, 8.81030926691, 9.65289659689, 10.36571414883, 10.79057882165
SPABEL2     6.63472727984, 8.94569266862, 9.93133926736, 10.96835696017, 11.37932876401, 11.95950707568
SPABEL3     6.99934015933, 9.71355146294, 10.92550327145, 11.51813778049, 11.92267466378, 12.53213719177
SPASEL1     6.76796052008, 9.89709401803, 10.98346906525, 11.58041478951, 12.04536776681, 12.49389943549
SPASEL2     8.2972940639, 10.38651292086, 11.78009219091, 12.25760684664, 12.95618902016, 13.38071594928
SPASEL3     8.98963053489, 11.37688589921, 12.50689905458, 13.12674124734, 13.68614152337, 14.04839797203


==> graphics/EffectiveDimension/effectiveDimensionDAT/EffectiveDimension_new.dat <==
# Effective dimension (Abbas et al. 2021), d_eff, re-uploading circuit, D3Q19, SPA blocks P = 2
# 500 parameter draws, 1000 inputs U(+-0.3), n = 100000, gamma = 1.0, 200 bootstrap resamples, output <Z> on the output wire, circuit weights U-3.142..3.142, scaling weights U-1..1
# Circuit   L1         L2         L3         L4         L5         L6
LABEL1      1.687541   2.311688   2.654772   3.125999   3.430423   3.716189
LABEL2      1.855651   2.450828   2.929845   3.344673   3.692005   4.005670
LABEL3      1.967621   2.577089   3.055714   3.428154   3.809044   4.154806
LASEL1      3.904049   5.179947   6.289810   6.697248   7.618146   8.511758
LASEL2      4.375397   5.729607   6.755891   7.635709   8.495543   8.950522
LASEL3      4.691616   6.232848   7.237053   8.555093   9.059119   9.737840
PABEL1      3.205604   4.388546   5.523727   6.292842   6.993492   8.735632
PABEL2      3.205742   5.046208   6.296206   8.195213   7.959111   8.836779
PABEL3      4.031892   5.651591   6.886092   7.455888   9.058091   9.635604
PASEL1      4.758144   6.248841   7.295077   9.628819   9.583020   11.426406
PASEL2      4.958949   6.675023   8.101122   9.635768   10.970129  12.322186
PASEL3      5.576410   7.395042   10.160507  10.762861  11.922860  13.899064
SPABEL1     4.609940   6.778804   8.597794   10.741373  11.867911  15.065612
SPABEL2     5.748993   8.576294   10.326173  12.361426  15.560909  16.351893
SPABEL3     6.411808   9.164434   11.741020  14.408058  16.532963  18.329001
SPASEL1     7.191636   10.336235  12.837824  14.275389  17.017796  18.940853
SPASEL2     7.894783   11.296580  14.357013  16.764159  19.519531  21.500715
SPASEL3     8.423103   11.800200  15.505561  18.215679  22.783090  23.660438


==> graphics/EffectiveDimension/effectiveDimensionDAT/EffectiveDimension_norm_new.dat <==
# Effective dimension (Abbas et al. 2021), normalised d_eff / d, re-uploading circuit, D3Q19, SPA blocks P = 2
# 500 parameter draws, 1000 inputs U(+-0.3), n = 100000, gamma = 1.0, 200 bootstrap resamples, output <Z> on the output wire, circuit weights U-3.142..3.142, scaling weights U-1..1
# Circuit   L1         L2         L3         L4         L5         L6
LABEL1      0.337508   0.256854   0.204213   0.183882   0.163353   0.148648
LABEL2      0.206183   0.153177   0.127385   0.111489   0.099784   0.091038
LABEL3      0.151355   0.112047   0.092597   0.079725   0.071869   0.065949
LASEL1      0.300311   0.225215   0.190600   0.155750   0.143739   0.135107
LASEL2      0.175016   0.130218   0.107236   0.093118   0.084114   0.074588
LASEL3      0.126800   0.095890   0.077818   0.070703   0.060799   0.055016
PABEL1      0.457943   0.398959   0.368248   0.331202   0.304065   0.323542
PABEL2      0.246596   0.252310   0.233193   0.241036   0.194125   0.184100
PABEL3      0.212205   0.194882   0.176566   0.152161   0.153527   0.139646
PASEL1      0.250429   0.215477   0.187053   0.196507   0.162424   0.165600
PASEL2      0.134026   0.119197   0.108015   0.102508   0.097081   0.093350
PASEL3      0.101389   0.089097   0.091536   0.077431   0.071394   0.071277
SPABEL1     0.354611   0.338940   0.318437   0.315923   0.289461   0.313867
SPABEL2     0.229960   0.225692   0.202474   0.193147   0.202090   0.181688
SPABEL3     0.173292   0.163651   0.156547   0.153277   0.146309   0.138856
SPASEL1     0.194369   0.184576   0.171171   0.151866   0.150600   0.143491
SPASEL2     0.108148   0.102696   0.097667   0.091110   0.088324   0.083336
SPASEL3     0.077276   0.071952   0.070802   0.066481   0.069250   0.061616


==> graphics/EffectiveDimension/effectiveDimensionLA.tikz <==
% Effective dimension of the LA variants; generated from effectiveDimensionDAT/EffectiveDimension_new.dat and EffectiveDimension_norm_new.dat
\small%
\pgfplotsset{width=10cm,compat=1.18}%
\pgfplotsset{
    boxplot/every whisker/.style={TUMBlack}, % Make whiskers black
    boxplot/every median/.style={TUMBlack}, % Make median line black
}%

\begin{tikzpicture}

%
%
% BEL (left panels)
%
%

\begin{axis}[
    width=4cm,
    height=4.5cm,
    xlabel={LA BEL, $N=1$},
    ylabel={ED},
    xmin=1, xmax=3,
    xtick={1,2,3},
    xticklabels={
        $\text{L}_{\text{W}} \text{=1}\,$, $\text{L}_{\text{W}} \text{=2}\,$, $\text{L}_{\text{W}} \text{=3}\,$
    },
    enlarge x limits=0.1,         % adds breathing room on both sides
    x tick label style={
        rotate=45,                % angle
        anchor=east,              % alignment
        font=\scriptsize,
    },
    ymin=0, ymax=12,
    ytick={0, 5, 10},
    yticklabels={0, 5, 10},
    grid=major,
    axis on top=false,
    tick label style={font=\small},
    label style={font=\small},
]

% --- L1
\addplot[
    mark=o,
    colour1,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 1.687541\\
2 1.855651\\
3 1.967621\\
};

% --- L2
\addplot[
    mark=triangle,
    colour2,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 2.311688\\
2 2.450828\\
3 2.577089\\
};

% --- L3
\addplot[
    mark=square,
    colour3,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 2.654772\\
2 2.929845\\
3 3.055714\\
};

% --- L4
\addplot[
    mark=diamond,
    colour4,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 3.125999\\
2 3.344673\\
3 3.428154\\
};

% --- L5
\addplot[
    mark=pentagon,
    colour5,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 3.430423\\
2 3.692005\\
3 3.809044\\
};

% --- L6
\addplot[
    mark=star,
    colour6,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 3.716189\\
2 4.005670\\
3 4.154806\\
};

\end{axis}

\begin{axis}[
    width=4cm,
    height=6cm,
    xmin=1, xmax=3,
    xtick={1, 2, 3},
    xticklabels={},
    enlarge x limits=0.1,         % adds breathing room on both sides
    yshift=3.1cm,
    ymin=0, ymax=0.6,
    ytick={0, 0.2, 0.4, 0.6},
    yticklabels={0, 0.2, 0.4, 0.6},
    ylabel={$\frac{ED}{N_{\theta}}$},
    grid=major,
    axis on top=false,
    tick label style={font=\small},
    label style={font=\small},
]

% Trainable Params
% --- L1
\addplot[
    mark=o,
    colour1,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.337508\\
2 0.206183\\
3 0.151355\\
};

% --- L2
\addplot[
    mark=triangle,
    colour2,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.256854\\
2 0.153177\\
3 0.112047\\
};

% --- L3
\addplot[
    mark=square,
    colour3,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.204213\\
2 0.127385\\
3 0.092597\\
};

% --- L4
\addplot[
    mark=diamond,
    colour4,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.183882\\
2 0.111489\\
3 0.079725\\
};

% --- L5
\addplot[
    mark=pentagon,
    colour5,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.163353\\
2 0.099784\\
3 0.071869\\
};

% --- L6
\addplot[
    mark=star,
    colour6,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.148648\\
2 0.091038\\
3 0.065949\\
};

\end{axis}

%
%
% SEL (right panels)
%
%

\begin{axis}[
    width=4cm,
    height=4.5cm,
    xlabel={LA SEL, $N=1$},
    xmin=1, xmax=3,
    xtick={1,2,3},
    xticklabels={
        $\text{L}_{\text{W}} \text{=1}\,$, $\text{L}_{\text{W}} \text{=2}\,$, $\text{L}_{\text{W}} \text{=3}\,$
    },
    enlarge x limits=0.1,         % adds breathing room on both sides
    x tick label style={
        rotate=45,                % angle
        anchor=east,              % alignment
        font=\scriptsize,
    },
    xshift=3.5cm,
    ymin=0, ymax=12,
    ytick={0, 5, 10},
    yticklabels={0, 5, 10},
    grid=major,
    axis on top=false,
    tick label style={font=\small},
    label style={font=\small},
]

% --- L1
\addplot[
    mark=o,
    colour1,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 3.904049\\
2 4.375397\\
3 4.691616\\
};

% --- L2
\addplot[
    mark=triangle,
    colour2,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 5.179947\\
2 5.729607\\
3 6.232848\\
};

% --- L3
\addplot[
    mark=square,
    colour3,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 6.289810\\
2 6.755891\\
3 7.237053\\
};

% --- L4
\addplot[
    mark=diamond,
    colour4,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 6.697248\\
2 7.635709\\
3 8.555093\\
};

% --- L5
\addplot[
    mark=pentagon,
    colour5,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 7.618146\\
2 8.495543\\
3 9.059119\\
};

% --- L6
\addplot[
    mark=star,
    colour6,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 8.511758\\
2 8.950522\\
3 9.737840\\
};

\end{axis}

\begin{axis}[
    width=4cm,
    height=6cm,
    xmin=1, xmax=3,
    xtick={1, 2, 3},
    xticklabels={},
    enlarge x limits=0.1,         % adds breathing room on both sides
    xshift=3.5cm,
    yshift=3.1cm,
    ymin=0, ymax=0.6,
    ytick={0, 0.2, 0.4, 0.6},
    yticklabels={0, 0.2, 0.4, 0.6},
    grid=major,
    axis on top=false,
    tick label style={font=\small},
    label style={font=\small},
]

% Trainable Params
% --- L1
\addplot[
    mark=o,
    colour1,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.300311\\
2 0.175016\\
3 0.126800\\
};

% --- L2
\addplot[
    mark=triangle,
    colour2,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.225215\\
2 0.130218\\
3 0.095890\\
};

% --- L3
\addplot[
    mark=square,
    colour3,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.190600\\
2 0.107236\\
3 0.077818\\
};

% --- L4
\addplot[
    mark=diamond,
    colour4,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.155750\\
2 0.093118\\
3 0.070703\\
};

% --- L5
\addplot[
    mark=pentagon,
    colour5,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.143739\\
2 0.084114\\
3 0.060799\\
};

% --- L6
\addplot[
    mark=star,
    colour6,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.135107\\
2 0.074588\\
3 0.055016\\
};

\end{axis}

\end{tikzpicture}


==> graphics/EffectiveDimension/effectiveDimensionPA.tikz <==
% Effective dimension of the PA variants; generated from effectiveDimensionDAT/EffectiveDimension_new.dat and EffectiveDimension_norm_new.dat
\small%
\pgfplotsset{width=10cm,compat=1.18}%
\pgfplotsset{
    boxplot/every whisker/.style={TUMBlack}, % Make whiskers black
    boxplot/every median/.style={TUMBlack}, % Make median line black
}%

\begin{tikzpicture}

%
%
% BEL (left panels)
%
%

\begin{axis}[
    width=4cm,
    height=4.5cm,
    xlabel={PA BEL, $N=3$},
    xmin=1, xmax=3,
    xtick={1,2,3},
    xticklabels={
        $\text{L}_{\text{W}} \text{=1}\,$, $\text{L}_{\text{W}} \text{=2}\,$, $\text{L}_{\text{W}} \text{=3}\,$
    },
    enlarge x limits=0.1,         % adds breathing room on both sides
    x tick label style={
        rotate=45,                % angle
        anchor=east,              % alignment
        font=\scriptsize,
    },
    ymin=0, ymax=15,
    ytick={0, 5, 10, 15},
    yticklabels={0, 5, 10, 15},
    grid=major,
    axis on top=false,
    tick label style={font=\small},
    label style={font=\small},
]

% --- L1
\addplot[
    mark=o,
    colour1,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 3.205604\\
2 3.205742\\
3 4.031892\\
};

% --- L2
\addplot[
    mark=triangle,
    colour2,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 4.388546\\
2 5.046208\\
3 5.651591\\
};

% --- L3
\addplot[
    mark=square,
    colour3,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 5.523727\\
2 6.296206\\
3 6.886092\\
};

% --- L4
\addplot[
    mark=diamond,
    colour4,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 6.292842\\
2 8.195213\\
3 7.455888\\
};

% --- L5
\addplot[
    mark=pentagon,
    colour5,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 6.993492\\
2 7.959111\\
3 9.058091\\
};

% --- L6
\addplot[
    mark=star,
    colour6,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 8.735632\\
2 8.836779\\
3 9.635604\\
};

\end{axis}

\begin{axis}[
    width=4cm,
    height=6cm,
    xmin=1, xmax=3,
    xtick={1, 2, 3},
    xticklabels={},
    enlarge x limits=0.1,         % adds breathing room on both sides
    yshift=3.1cm,
    ymin=0, ymax=0.6,
    ytick={0, 0.2, 0.4, 0.6},
    yticklabels={0, 0.2, 0.4, 0.6},
    grid=major,
    axis on top=false,
    tick label style={font=\small},
    label style={font=\small},
]

% Trainable Params
% --- L1
\addplot[
    mark=o,
    colour1,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.457943\\
2 0.246596\\
3 0.212205\\
};

% --- L2
\addplot[
    mark=triangle,
    colour2,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.398959\\
2 0.252310\\
3 0.194882\\
};

% --- L3
\addplot[
    mark=square,
    colour3,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.368248\\
2 0.233193\\
3 0.176566\\
};

% --- L4
\addplot[
    mark=diamond,
    colour4,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.331202\\
2 0.241036\\
3 0.152161\\
};

% --- L5
\addplot[
    mark=pentagon,
    colour5,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.304065\\
2 0.194125\\
3 0.153527\\
};

% --- L6
\addplot[
    mark=star,
    colour6,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.323542\\
2 0.184100\\
3 0.139646\\
};

\end{axis}

%
%
% SEL (right panels)
%
%

\begin{axis}[
    width=4cm,
    height=4.5cm,
    xlabel={PA SEL, $N=3$},
    xmin=1, xmax=3,
    xtick={1,2,3},
    xticklabels={
        $\text{L}_{\text{W}} \text{=1}\,$, $\text{L}_{\text{W}} \text{=2}\,$, $\text{L}_{\text{W}} \text{=3}\,$
    },
    enlarge x limits=0.1,         % adds breathing room on both sides
    x tick label style={
        rotate=45,                % angle
        anchor=east,              % alignment
        font=\scriptsize,
    },
    xshift=3.5cm,
    ymin=0, ymax=15,
    ytick={0, 5, 10, 15},
    yticklabels={0, 5, 10, 15},
    grid=major,
    axis on top=false,
    tick label style={font=\small},
    label style={font=\small},
]

% --- L1
\addplot[
    mark=o,
    colour1,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 4.758144\\
2 4.958949\\
3 5.576410\\
};

% --- L2
\addplot[
    mark=triangle,
    colour2,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 6.248841\\
2 6.675023\\
3 7.395042\\
};

% --- L3
\addplot[
    mark=square,
    colour3,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 7.295077\\
2 8.101122\\
3 10.160507\\
};

% --- L4
\addplot[
    mark=diamond,
    colour4,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 9.628819\\
2 9.635768\\
3 10.762861\\
};

% --- L5
\addplot[
    mark=pentagon,
    colour5,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 9.583020\\
2 10.970129\\
3 11.922860\\
};

% --- L6
\addplot[
    mark=star,
    colour6,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 11.426406\\
2 12.322186\\
3 13.899064\\
};

\end{axis}

\begin{axis}[
    width=4cm,
    height=6cm,
    xmin=1, xmax=3,
    xtick={1, 2, 3},
    xticklabels={},
    enlarge x limits=0.1,         % adds breathing room on both sides
    xshift=3.5cm,
    yshift=3.1cm,
    ymin=0, ymax=0.6,
    ytick={0, 0.2, 0.4, 0.6},
    yticklabels={0, 0.2, 0.4, 0.6},
    grid=major,
    axis on top=false,
    tick label style={font=\small},
    label style={font=\small},
]

% Trainable Params
% --- L1
\addplot[
    mark=o,
    colour1,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.250429\\
2 0.134026\\
3 0.101389\\
};

% --- L2
\addplot[
    mark=triangle,
    colour2,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.215477\\
2 0.119197\\
3 0.089097\\
};

% --- L3
\addplot[
    mark=square,
    colour3,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.187053\\
2 0.108015\\
3 0.091536\\
};

% --- L4
\addplot[
    mark=diamond,
    colour4,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.196507\\
2 0.102508\\
3 0.077431\\
};

% --- L5
\addplot[
    mark=pentagon,
    colour5,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.162424\\
2 0.097081\\
3 0.071394\\
};

% --- L6
\addplot[
    mark=star,
    colour6,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.165600\\
2 0.093350\\
3 0.071277\\
};

\end{axis}

\end{tikzpicture}


==> graphics/EffectiveDimension/effectiveDimensionSPA.tikz <==
% Effective dimension of the SPA variants; generated from effectiveDimensionDAT/EffectiveDimension_new.dat and EffectiveDimension_norm_new.dat
\small%
\pgfplotsset{width=10cm,compat=1.18}%
\pgfplotsset{
    boxplot/every whisker/.style={TUMBlack}, % Make whiskers black
    boxplot/every median/.style={TUMBlack}, % Make median line black
}%

\begin{tikzpicture}

%
%
% BEL (left panels)
%
%

\begin{axis}[
    width=4cm,
    height=4.5cm,
    xlabel={SPA BEL, $N=6$},
    xmin=1, xmax=3,
    xtick={1,2,3},
    xticklabels={
        $\text{L}_{\text{W}} \text{=1}\,$, $\text{L}_{\text{W}} \text{=2}\,$, $\text{L}_{\text{W}} \text{=3}\,$
    },
    enlarge x limits=0.1,         % adds breathing room on both sides
    x tick label style={
        rotate=45,                % angle
        anchor=east,              % alignment
        font=\scriptsize,
    },
    ymin=0, ymax=25,
    ytick={0, 10, 20},
    yticklabels={0, 10, 20},
    grid=major,
    axis on top=false,
    tick label style={font=\small},
    label style={font=\small},
]

% --- L1
\addplot[
    mark=o,
    colour1,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 4.609940\\
2 5.748993\\
3 6.411808\\
};

% --- L2
\addplot[
    mark=triangle,
    colour2,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 6.778804\\
2 8.576294\\
3 9.164434\\
};

% --- L3
\addplot[
    mark=square,
    colour3,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 8.597794\\
2 10.326173\\
3 11.741020\\
};

% --- L4
\addplot[
    mark=diamond,
    colour4,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 10.741373\\
2 12.361426\\
3 14.408058\\
};

% --- L5
\addplot[
    mark=pentagon,
    colour5,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 11.867911\\
2 15.560909\\
3 16.532963\\
};

% --- L6
\addplot[
    mark=star,
    colour6,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 15.065612\\
2 16.351893\\
3 18.329001\\
};

\end{axis}

\begin{axis}[
    width=4cm,
    height=6cm,
    xmin=1, xmax=3,
    xtick={1, 2, 3},
    xticklabels={},
    enlarge x limits=0.1,         % adds breathing room on both sides
    yshift=3.1cm,
    ymin=0, ymax=0.6,
    ytick={0, 0.2, 0.4, 0.6},
    yticklabels={0, 0.2, 0.4, 0.6},
    grid=major,
    axis on top=false,
    tick label style={font=\small},
    label style={font=\small},
]

% Trainable Params
% --- L1
\addplot[
    mark=o,
    colour1,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.354611\\
2 0.229960\\
3 0.173292\\
};

% --- L2
\addplot[
    mark=triangle,
    colour2,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.338940\\
2 0.225692\\
3 0.163651\\
};

% --- L3
\addplot[
    mark=square,
    colour3,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.318437\\
2 0.202474\\
3 0.156547\\
};

% --- L4
\addplot[
    mark=diamond,
    colour4,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.315923\\
2 0.193147\\
3 0.153277\\
};

% --- L5
\addplot[
    mark=pentagon,
    colour5,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.289461\\
2 0.202090\\
3 0.146309\\
};

% --- L6
\addplot[
    mark=star,
    colour6,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.313867\\
2 0.181688\\
3 0.138856\\
};

\end{axis}

%
%
% SEL (right panels)
%
%

\begin{axis}[
    width=4cm,
    height=4.5cm,
    xlabel={SPA SEL, $N=6$},
    xmin=1, xmax=3,
    xtick={1,2,3},
    xticklabels={
        $\text{L}_{\text{W}} \text{=1}\,$, $\text{L}_{\text{W}} \text{=2}\,$, $\text{L}_{\text{W}} \text{=3}\,$
    },
    enlarge x limits=0.1,         % adds breathing room on both sides
    x tick label style={
        rotate=45,                % angle
        anchor=east,              % alignment
        font=\scriptsize,
    },
    xshift=3.5cm,
    ymin=0, ymax=25,
    ytick={0, 10, 20},
    yticklabels={0, 10, 20},
    grid=major,
    axis on top=false,
    tick label style={font=\small},
    label style={font=\small},
    legend style={at={(1.05,0.5)}, anchor=west, draw=none, font=\normalsize},
    legend cell align={left},
]

% --- L1
\addplot[
    mark=o,
    colour1,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 7.191636\\
2 7.894783\\
3 8.423103\\
};
\addlegendentry{$\text{L}_{\text{SW}}\text{=1}$}

% --- L2
\addplot[
    mark=triangle,
    colour2,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 10.336235\\
2 11.296580\\
3 11.800200\\
};
\addlegendentry{$\text{L}_{\text{SW}}\text{=2}$}

% --- L3
\addplot[
    mark=square,
    colour3,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 12.837824\\
2 14.357013\\
3 15.505561\\
};
\addlegendentry{$\text{L}_{\text{SW}}\text{=3}$}

% --- L4
\addplot[
    mark=diamond,
    colour4,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 14.275389\\
2 16.764159\\
3 18.215679\\
};
\addlegendentry{$\text{L}_{\text{SW}}\text{=4}$}

% --- L5
\addplot[
    mark=pentagon,
    colour5,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 17.017796\\
2 19.519531\\
3 22.783090\\
};
\addlegendentry{$\text{L}_{\text{SW}}\text{=5}$}

% --- L6
\addplot[
    mark=star,
    colour6,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 18.940853\\
2 21.500715\\
3 23.660438\\
};
\addlegendentry{$\text{L}_{\text{SW}}\text{=6}$}

\end{axis}

\begin{axis}[
    width=4cm,
    height=6cm,
    xmin=1, xmax=3,
    xtick={1, 2, 3},
    xticklabels={},
    enlarge x limits=0.1,         % adds breathing room on both sides
    xshift=3.5cm,
    yshift=3.1cm,
    ymin=0, ymax=0.6,
    ytick={0, 0.2, 0.4, 0.6},
    yticklabels={0, 0.2, 0.4, 0.6},
    grid=major,
    axis on top=false,
    tick label style={font=\small},
    label style={font=\small},
]

% Trainable Params
% --- L1
\addplot[
    mark=o,
    colour1,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.194369\\
2 0.108148\\
3 0.077276\\
};

% --- L2
\addplot[
    mark=triangle,
    colour2,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.184576\\
2 0.102696\\
3 0.071952\\
};

% --- L3
\addplot[
    mark=square,
    colour3,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.171171\\
2 0.097667\\
3 0.070802\\
};

% --- L4
\addplot[
    mark=diamond,
    colour4,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.151866\\
2 0.091110\\
3 0.066481\\
};

% --- L5
\addplot[
    mark=pentagon,
    colour5,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.150600\\
2 0.088324\\
3 0.069250\\
};

% --- L6
\addplot[
    mark=star,
    colour6,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.143491\\
2 0.083336\\
3 0.061616\\
};

\end{axis}

\end{tikzpicture}


==> graphics/Entanglement/entanglementDAT/entanglementMW_PA.dat <==
# Circuit   L1        L2        L3        L4        L5        L6
PABEL1      0.748125   0.745609   0.744068   0.744379   0.740484   0.741872
PABEL2      0.749250   0.747381   0.744345   0.741920   0.740489   0.739380
PABEL3      0.747861   0.745337   0.745036   0.744077   0.741195   0.739422
PASEL1      0.650922   0.666192   0.668332   0.665787   0.666859   0.666782
PASEL2      0.665958   0.666237   0.666803   0.666669   0.666717   0.666987
PASEL3      0.666397   0.666673   0.666579   0.666365   0.666976   0.666567

==> graphics/Entanglement/entanglementDAT/entanglementMW_SPA.dat <==
# Circuit   L1        L2        L3        L4        L5        L6
SPABEL1     0.967824  0.967950  0.967843  0.967015  0.966774  0.966520
SPABEL2     0.968375  0.967991  0.967436  0.967015  0.966817  0.966585
SPABEL3     0.968155  0.967588  0.966948  0.966697  0.966299  0.965930
SPASEL1     0.923889  0.95142   0.953458  0.954051  0.95386   0.953934
SPASEL2     0.954001  0.9538    0.953879  0.953835  0.953859  0.953919
SPASEL3     0.953899  0.953812  0.953945  0.953717  0.953764  0.953771


==> graphics/Entanglement/entanglementPA.tikz <==
\small%
\pgfplotsset{width=10cm,compat=1.18}%
\pgfplotsset{
    boxplot/every whisker/.style={TUMBlack}, % Make whiskers black
    boxplot/every median/.style={TUMBlack}, % Make median line black
}%

\begin{tikzpicture}
\begin{axis}[
    width=4cm,
    height=8cm,
    xlabel={PA BEL, $N=3$},
    ylabel={Entanglement, $\langle Q \rangle$},
    xmin=1, xmax=3,
    xtick={1,2,3},
    xticklabels={
        $\text{L}_{\text{W}} \text{=1}\,$, $\text{L}_{\text{W}} \text{=2}\,$, $\text{L}_{\text{W}} \text{=3}\,$
    },
    enlarge x limits=0.1,         % adds breathing room on both sides
    x tick label style={
        rotate=45,                % angle
        anchor=east,              % alignment
        font=\scriptsize,
    },
    ymin=0.64, ymax=0.76,
    ytick={0.64,0.66,0.68,0.70,0.72,0.74,0.76},
    yticklabels={0.64,0.66,0.68,0.70,0.72,0.74,0.76},
    grid=major,
    axis on top,
    tick label style={font=\small},
    label style={font=\small},
]

% --- Plot L1 to L6 from datafile.dat
% --- L1
\addplot[
    mark=o,
    color=colour1,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.748125\\
2 0.749250\\
3 0.747861\\
};

% --- L2
\addplot[
    mark=triangle,
    color=colour2,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.745609\\
2 0.747381\\
3 0.745337\\
};

% --- L3
\addplot[
    mark=square,
    color=colour3,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.744068\\
2 0.744345\\
3 0.745036\\
};

% --- L4
\addplot[
    mark=diamond,
    color=colour4,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.744379\\
2 0.741920\\
3 0.744077\\
};

% --- L5
\addplot[
    mark=pentagon,
    color=colour5,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.740484\\
2 0.740489\\
3 0.741195\\
};

% --- L6
\addplot[
    mark=star,
    color=colour6,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.741872\\
2 0.739380\\
3 0.739422\\
};

% --- Dashed reference line (e.g., Haar or target value)
\addplot [black, dashed, thick, domain=0.5:3.5] {0.6666666};

\end{axis}

\begin{axis}[
    width=4cm,
    height=8cm,
    xlabel={PA SEL, $N=3$},
    xmin=4, xmax=6,
    xtick={4,5,6},
    xticklabels={
        $\text{L}_{\text{W}} \text{=1}\,$, $\text{L}_{\text{W}} \text{=2}\,$, $\text{L}_{\text{W}} \text{=3}\,$
    },
    enlarge x limits=0.1,         % adds breathing room on both sides
    x tick label style={
        rotate=45,                % angle
        anchor=east,              % alignment
        font=\scriptsize,
    },
    xshift=3.5cm,
    ymin=0.64, ymax=0.76,
    ytick={0.64,0.66,0.68,0.70,0.72,0.74,0.76},
    yticklabels={0.64,0.66,0.68,0.70,0.72,0.74,0.76},
    grid=major,
    axis on top,
    tick label style={font=\small},
    label style={font=\small},
]

% --- Plot L1 to L6 from datafile.dat
% --- L1
\addplot[
    mark=o,
    color=colour1,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
4 0.650922\\
5 0.665958\\
6 0.666397\\
};

% --- L2
\addplot[
    mark=triangle,
    color=colour2,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
4 0.666192\\
5 0.666237\\
6 0.666673\\
};

% --- L3
\addplot[
    mark=square,
    color=colour3,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
4 0.668332\\
5 0.666803\\
6 0.666579\\
};

% --- L4
\addplot[
    mark=diamond,
    color=colour4,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
4 0.665787\\
5 0.666669\\
6 0.666365\\
};

% --- L5
\addplot[
    mark=pentagon,
    color=colour5,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
4 0.666859\\
5 0.666717\\
6 0.666976\\
};

% --- L6
\addplot[
    mark=star,
    color=colour6,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
4 0.666782\\
5 0.666987\\
6 0.666567\\
};

% --- Dashed reference line (e.g., Haar or target value)
\addplot [black, dashed, thick, domain=3.5:6.5] {0.6666666};

\end{axis}
\end{tikzpicture}


==> graphics/Entanglement/entanglementSPA.tikz <==
\small%
\pgfplotsset{width=10cm,compat=1.18}%
\pgfplotsset{
    boxplot/every whisker/.style={TUMBlack}, % Make whiskers black
    boxplot/every median/.style={TUMBlack}, % Make median line black
}%

\begin{tikzpicture}
\begin{axis}[
    width=4cm,
    height=8cm,
    xmin=1, xmax=3,
    xtick={1,2,3},
    xticklabels={
        $\text{L}_{\text{W}} \text{=1}\,$, $\text{L}_{\text{W}} \text{=2}\,$, $\text{L}_{\text{W}} \text{=3}\,$
    },
    enlarge x limits=0.1,         % adds breathing room on both sides
    x tick label style={
        rotate=45,                % angle
        anchor=east,              % alignment
        font=\scriptsize,
    },
    xlabel={SPA BEL, $N=6$},
    ymin=0.91, ymax=0.98,
    ytick={0.92,0.94,0.96,0.98},
    yticklabels={0.92,0.94,0.96,0.98},
    grid=major,
    tick label style={font=\small},
    label style={font=\small},
]

% --- Plot L1 to L6 from datafile.dat
% --- L1
\addplot[
    %only marks,
    mark=o,
    color=colour1,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.967824\\
2 0.968375\\
3 0.968155\\
};

% --- L2
\addplot[
    mark=triangle,
    color=colour2,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.967950\\
2 0.967991\\
3 0.967588\\
};

% --- L3
\addplot[
    mark=square,
    color=colour3,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.967843\\
2 0.967436\\
3 0.966948\\
};

% --- L4
\addplot[
    mark=diamond,
    color=colour4,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.967015\\
2 0.967015\\
3 0.966697\\
};

% --- L5
\addplot[
    mark=pentagon,
    color=colour5,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.966774\\
2 0.966817\\
3 0.966299\\
};

% --- L6
\addplot[
    mark=star,
    color=colour6,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.966520\\
2 0.966585\\
3 0.965930\\
};

% --- Dashed reference line (e.g., Haar or target value)
\addplot [black, dashed, thick, domain=0.5:3.5] {0.9538461};

\end{axis}

\begin{axis}[
    width=4cm,
    height=8cm,
    xmin=4, xmax=6,
    xtick={4,5,6},
    xticklabels={
        $\text{L}_{\text{W}} \text{=1}\,$, $\text{L}_{\text{W}} \text{=2}\,$, $\text{L}_{\text{W}} \text{=3}\,$
    },
    enlarge x limits=0.1,         % adds breathing room on both sides
    x tick label style={
        rotate=45,                % angle
        anchor=east,              % alignment
        font=\scriptsize,
    },
    xlabel={SPA SEL, $N=6$},
    ymin=0.91, ymax=0.98,
    ytick={0.92,0.94,0.96,0.98},
    yticklabels={0.92,0.94,0.96,0.98},
    xshift=3.5cm,
    legend style={at={(1.05,0.5)}, anchor=west, draw=none, font=\normalsize},
    legend cell align={left},
    grid=major,
    tick label style={font=\small},
    label style={font=\small},
]

% --- Plot L1 to L6 from datafile.dat
% --- L1
\addplot[
    %only marks,
    mark=o,
    color=colour1,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
4 0.923889\\
5 0.954001\\
6 0.953899\\
};
\addlegendentry{$\text{L}_{\text{SW}}\text{=1}$}

% --- L2
\addplot[
    mark=triangle,
    color=colour2,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
4 0.95142\\
5 0.9538\\
6 0.953812\\
};
\addlegendentry{$\text{L}_{\text{SW}}\text{=2}$}

% --- L3
\addplot[
    mark=square,
    color=colour3,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
4 0.953458\\
5 0.953879\\
6 0.953945\\
};
\addlegendentry{$\text{L}_{\text{SW}}\text{=3}$}

% --- L4
\addplot[
    mark=diamond,
    color=colour4,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
4 0.954051\\
5 0.953835\\
6 0.953717\\
};
\addlegendentry{$\text{L}_{\text{SW}}\text{=4}$}

% --- L5
\addplot[
    mark=pentagon,
    color=colour5,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
4 0.95386\\
5 0.953859\\
6 0.953764\\
};
\addlegendentry{$\text{L}_{\text{SW}}\text{=5}$}

% --- L6
\addplot[
    mark=star,
    color=colour6,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
4 0.953934\\
5 0.953919\\
6 0.953771\\
};
\addlegendentry{$\text{L}_{\text{SW}}\text{=6}$}

% --- Dashed reference line (e.g., Haar or target value)
\addplot [black, dashed, thick, domain=3.5:6.5] {0.9538461};
\end{axis}

\end{tikzpicture}


==> graphics/Expressibility/expressibilityDAT/expressibilityKL_PA.dat <==
# Circuit   L1        L2        L3        L4        L5        L6
PABEL1      0.007962  0.004489  0.003855  0.003543  0.003134  0.002801
PABEL2      0.005037  0.004388  0.003890  0.003292  0.003128  0.002699
PABEL3      0.005096  0.004307  0.003811  0.003234, 0.003030, 0.002683
PASEL1      0.003077  0.001977  0.001900  0.001891  0.001763  0.001745
PASEL2      0.002133  0.002072  0.001970  0.001882  0.001825  0.001781
PASEL3      0.002079  0.001954  0.001803  0.001896  0.001867  0.001724


==> graphics/Expressibility/expressibilityDAT/expressibilityKL_SPA.dat <==
# Circuit   L1        L2        L3        L4        L5        L6
SPABEL1     0.046962  0.002098  0.001336  0.001203  0.001219  0.001135
SPABEL2     0.001123  0.001117  0.001107  0.001187  0.001076  0.001165
SPABEL3     0.001209  0.001195  0.001089  0.001071  0.001148  0.001014
SPASEL1     0.001290  0.001135  0.001376  0.001189  0.001156  0.001080
SPASEL2     0.001262  0.001215  0.001134  0.001076  0.001135  0.001024
SPASEL3     0.001186  0.001184  0.001160  0.001255  0.001175  0.001179


==> graphics/Expressibility/expressibilityDAT/expressibilityKL_new.dat <==
# Circuit   L1         L2         L3         L4         L5         L6
HAAR1q      0.000976   0.000976   0.000976   0.000976   0.000976   0.000976
HAAR3q      0.000888   0.000888   0.000888   0.000888   0.000888   0.000888
HAAR6q      0.000186   0.000186   0.000186   0.000186   0.000186   0.000186
LABEL1      0.145390   0.114735   0.093185   0.077040   0.064301   0.054735
LABEL2      0.145852   0.114253   0.092774   0.077011   0.064508   0.054566
LABEL3      0.146299   0.113651   0.092748   0.076431   0.064152   0.054760
LASEL1      0.000966   0.000993   0.000951   0.000998   0.000997   0.000996
LASEL2      0.000978   0.001006   0.000985   0.001007   0.000967   0.000971
LASEL3      0.000980   0.000983   0.000983   0.001010   0.000999   0.001015
PABEL1      0.008240   0.004274   0.003961   0.003672   0.003486   0.003408
PABEL2      0.004522   0.004251   0.003938   0.003787   0.003533   0.003268
PABEL3      0.004447   0.004296   0.003943   0.003758   0.003635   0.003366
PASEL1      0.001688   0.000868   0.000856   0.000826   0.000806   0.000824
PASEL2      0.000841   0.000833   0.000801   0.000808   0.000849   0.000835
PASEL3      0.000798   0.000848   0.000830   0.000820   0.000836   0.000834
SPABEL1     0.053499   0.001380   0.000210   0.000207   0.000224   0.000203
SPABEL2     0.000248   0.000201   0.000206   0.000200   0.000218   0.000224
SPABEL3     0.000191   0.000210   0.000208   0.000215   0.000197   0.000206
SPASEL1     0.022227   0.000409   0.000185   0.000173   0.000180   0.000192
SPASEL2     0.000195   0.000175   0.000193   0.000179   0.000182   0.000181
SPASEL3     0.000191   0.000178   0.000175   0.000207   0.000189   0.000185


==> graphics/Expressibility/expressibilityLA.tikz <==
\small%
\pgfplotsset{width=10cm,compat=1.18}%
\pgfplotsset{
    boxplot/every whisker/.style={TUMBlack}, % Make whiskers black
    boxplot/every median/.style={TUMBlack}, % Make median line black
}%

\begin{tikzpicture}
\begin{axis}[
    width=4cm,
    height=8cm,
    xlabel={LA BEL, $N=1$},
    ylabel={$D_{\text{KL}}$},
    xmin=1, xmax=3,
    xtick={1,2,3},
    xticklabels={
        $\text{L}_{\text{W}} \text{=1}\,$, $\text{L}_{\text{W}} \text{=2}\,$, $\text{L}_{\text{W}} \text{=3}\,$
    },
    enlarge x limits=0.1,         % adds breathing room on both sides
    x tick label style={
        rotate=45,                % angle
        anchor=east,              % alignment
        font=\scriptsize,
    },
    ymin=5e-4, ymax=3e-1,           % range in normal notation
    ymode=log,
    ytickten={-4,-3,-2,-1},   % manually control log ticks if desired
    yticklabels={$10^{-4}$,$10^{-3}$,$10^{-2}$,$10^{-1}$},
    grid=major,
    axis on top=false,
    tick label style={font=\small},
    label style={font=\small},
]

% --- Plot L1 to L6 from expressibilityDAT/expressibilityKL_new.dat
% --- L1
\addplot[
    mark=o,
    color=colour1,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.145390\\
2 0.145852\\
3 0.146299\\
};

% --- L2
\addplot[
    mark=triangle,
    color=colour2,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.114735\\
2 0.114253\\
3 0.113651\\
};

% --- L3
\addplot[
    mark=square,
    color=colour3,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.093185\\
2 0.092774\\
3 0.092748\\
};

% --- L4
\addplot[
    mark=diamond,
    color=colour4,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.077040\\
2 0.077011\\
3 0.076431\\
};

% --- L5
\addplot[
    mark=pentagon,
    color=colour5,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.064301\\
2 0.064508\\
3 0.064152\\
};

% --- L6
\addplot[
    mark=star,
    color=colour6,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.054735\\
2 0.054566\\
3 0.054760\\
};

% --- Dashed reference line: finite-sample Haar floor (HAAR1q)
\addplot [black, dashed, thick, domain=0.5:3.5] {0.000976};

\end{axis}

\begin{axis}[
    width=4cm,
    height=8cm,
    xlabel={LA SEL, $N=1$},
    xmin=4, xmax=6,
    xtick={4,5,6},
    xticklabels={
        $\text{L}_{\text{W}} \text{=1}\,$, $\text{L}_{\text{W}} \text{=2}\,$, $\text{L}_{\text{W}} \text{=3}\,$
    },
    enlarge x limits=0.1,         % adds breathing room on both sides
    x tick label style={
        rotate=45,                % angle
        anchor=east,              % alignment
        font=\scriptsize,
    },
    xshift=3.5cm,
    ymin=5e-4, ymax=3e-1,           % range in normal notation
    ymode=log,
    ytickten={-4,-3,-2,-1},   % manually control log ticks if desired
    yticklabels={$10^{-4}$,$10^{-3}$,$10^{-2}$,$10^{-1}$},
    grid=major,
    axis on top=false,
    tick label style={font=\small},
    label style={font=\small},
]

% --- Plot L1 to L6 from expressibilityDAT/expressibilityKL_new.dat
% --- L1
\addplot[
    mark=o,
    color=colour1,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
4 0.000966\\
5 0.000978\\
6 0.000980\\
};

% --- L2
\addplot[
    mark=triangle,
    color=colour2,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
4 0.000993\\
5 0.001006\\
6 0.000983\\
};

% --- L3
\addplot[
    mark=square,
    color=colour3,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
4 0.000951\\
5 0.000985\\
6 0.000983\\
};

% --- L4
\addplot[
    mark=diamond,
    color=colour4,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
4 0.000998\\
5 0.001007\\
6 0.001010\\
};

% --- L5
\addplot[
    mark=pentagon,
    color=colour5,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
4 0.000997\\
5 0.000967\\
6 0.000999\\
};

% --- L6
\addplot[
    mark=star,
    color=colour6,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
4 0.000996\\
5 0.000971\\
6 0.001015\\
};

% --- Dashed reference line: finite-sample Haar floor (HAAR1q)
\addplot [black, dashed, thick, domain=3.5:6.5] {0.000976};

\end{axis}
\end{tikzpicture}


==> graphics/Expressibility/expressibilityPA.tikz <==
\small%
\pgfplotsset{width=10cm,compat=1.18}%
\pgfplotsset{
    boxplot/every whisker/.style={TUMBlack}, % Make whiskers black
    boxplot/every median/.style={TUMBlack}, % Make median line black
}%

\begin{tikzpicture}
\begin{axis}[
    width=4cm,
    height=8cm,
    xlabel={PA BEL, $N=3$},
    xmin=1, xmax=3,
    xtick={1,2,3},
    xticklabels={
        $\text{L}_{\text{W}} \text{=1}\,$, $\text{L}_{\text{W}} \text{=2}\,$, $\text{L}_{\text{W}} \text{=3}\,$
    },
    enlarge x limits=0.1,         % adds breathing room on both sides
    x tick label style={
        rotate=45,                % angle
        anchor=east,              % alignment
        font=\scriptsize,
    },
    ymin=5e-4, ymax=2e-2,           % range in normal notation
    ymode=log,
    ytickten={-4,-3,-2,-1},   % manually control log ticks if desired
    yticklabels={$10^{-4}$,$10^{-3}$,$10^{-2}$,$10^{-1}$},
    grid=major,
    axis on top=false,
    tick label style={font=\small},
    label style={font=\small},
]

% --- Plot L1 to L6 from expressibilityDAT/expressibilityKL_new.dat
% --- L1
\addplot[
    mark=o,
    color=colour1,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.008240\\
2 0.004522\\
3 0.004447\\
};

% --- L2
\addplot[
    mark=triangle,
    color=colour2,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.004274\\
2 0.004251\\
3 0.004296\\
};

% --- L3
\addplot[
    mark=square,
    color=colour3,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.003961\\
2 0.003938\\
3 0.003943\\
};

% --- L4
\addplot[
    mark=diamond,
    color=colour4,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.003672\\
2 0.003787\\
3 0.003758\\
};

% --- L5
\addplot[
    mark=pentagon,
    color=colour5,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.003486\\
2 0.003533\\
3 0.003635\\
};

% --- L6
\addplot[
    mark=star,
    color=colour6,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.003408\\
2 0.003268\\
3 0.003366\\
};

% --- Dashed reference line: finite-sample Haar floor (HAAR3q)
\addplot [black, dashed, thick, domain=0.5:3.5] {0.000888};

\end{axis}

\begin{axis}[
    width=4cm,
    height=8cm,
    xlabel={PA SEL, $N=3$},
    xmin=4, xmax=6,
    xtick={4,5,6},
    xticklabels={
        $\text{L}_{\text{W}} \text{=1}\,$, $\text{L}_{\text{W}} \text{=2}\,$, $\text{L}_{\text{W}} \text{=3}\,$
    },
    enlarge x limits=0.1,         % adds breathing room on both sides
    x tick label style={
        rotate=45,                % angle
        anchor=east,              % alignment
        font=\scriptsize,
    },
    xshift=3.5cm,
    ymin=5e-4, ymax=2e-2,           % range in normal notation
    ymode=log,
    ytickten={-4,-3,-2,-1},   % manually control log ticks if desired
    yticklabels={$10^{-4}$,$10^{-3}$,$10^{-2}$,$10^{-1}$},
    grid=major,
    axis on top=false,
    tick label style={font=\small},
    label style={font=\small},
]

% --- Plot L1 to L6 from expressibilityDAT/expressibilityKL_new.dat
% --- L1
\addplot[
    mark=o,
    color=colour1,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
4 0.001688\\
5 0.000841\\
6 0.000798\\
};

% --- L2
\addplot[
    mark=triangle,
    color=colour2,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
4 0.000868\\
5 0.000833\\
6 0.000848\\
};

% --- L3
\addplot[
    mark=square,
    color=colour3,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
4 0.000856\\
5 0.000801\\
6 0.000830\\
};

% --- L4
\addplot[
    mark=diamond,
    color=colour4,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
4 0.000826\\
5 0.000808\\
6 0.000820\\
};

% --- L5
\addplot[
    mark=pentagon,
    color=colour5,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
4 0.000806\\
5 0.000849\\
6 0.000836\\
};

% --- L6
\addplot[
    mark=star,
    color=colour6,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
4 0.000824\\
5 0.000835\\
6 0.000834\\
};

% --- Dashed reference line: finite-sample Haar floor (HAAR3q)
\addplot [black, dashed, thick, domain=3.5:6.5] {0.000888};

\end{axis}
\end{tikzpicture}


==> graphics/Expressibility/expressibilitySPA.tikz <==
\small%
\pgfplotsset{width=10cm,compat=1.18}%
\pgfplotsset{
    boxplot/every whisker/.style={TUMBlack}, % Make whiskers black
    boxplot/every median/.style={TUMBlack}, % Make median line black
}%

\begin{tikzpicture}
\begin{axis}[
    width=4cm,
    height=8cm,
    xlabel={SPA BEL, $N=6$},
    xmin=1, xmax=3,
    xtick={1,2,3},
    xticklabels={
        $\text{L}_{\text{W}} \text{=1}\,$, $\text{L}_{\text{W}} \text{=2}\,$, $\text{L}_{\text{W}} \text{=3}\,$
    },
    enlarge x limits=0.1,         % adds breathing room on both sides
    x tick label style={
        rotate=45,                % angle
        anchor=east,              % alignment
        font=\scriptsize,
    },
    ymin=1e-4, ymax=1e-1,           % range in normal notation
    ymode=log,
    ytickten={-4,-3,-2,-1},   % manually control log ticks if desired
    yticklabels={$10^{-4}$,$10^{-3}$,$10^{-2}$,$10^{-1}$},
    grid=major,
    axis on top=false,
    tick label style={font=\small},
    label style={font=\small},
]

% --- Plot L1 to L6 from expressibilityDAT/expressibilityKL_new.dat
% --- L1
\addplot[
    mark=o,
    color=colour1,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.053499\\
2 0.000248\\
3 0.000191\\
};

% --- L2
\addplot[
    mark=triangle,
    color=colour2,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.001380\\
2 0.000201\\
3 0.000210\\
};

% --- L3
\addplot[
    mark=square,
    color=colour3,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.000210\\
2 0.000206\\
3 0.000208\\
};

% --- L4
\addplot[
    mark=diamond,
    color=colour4,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.000207\\
2 0.000200\\
3 0.000215\\
};

% --- L5
\addplot[
    mark=pentagon,
    color=colour5,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.000224\\
2 0.000218\\
3 0.000197\\
};

% --- L6
\addplot[
    mark=star,
    color=colour6,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
1 0.000203\\
2 0.000224\\
3 0.000206\\
};

% --- Dashed reference line: finite-sample Haar floor (HAAR6q)
\addplot [black, dashed, thick, domain=0.5:3.5] {0.000186};

\end{axis}

\begin{axis}[
    width=4cm,
    height=8cm,
    xlabel={SPA SEL, $N=6$},
    xmin=4, xmax=6,
    xtick={4,5,6},
    xticklabels={
        $\text{L}_{\text{W}} \text{=1}\,$, $\text{L}_{\text{W}} \text{=2}\,$, $\text{L}_{\text{W}} \text{=3}\,$
    },
    enlarge x limits=0.1,         % adds breathing room on both sides
    x tick label style={
        rotate=45,                % angle
        anchor=east,              % alignment
        font=\scriptsize,
    },
    xshift=3.5cm,
    ymin=1e-4, ymax=1e-1,           % range in normal notation
    ymode=log,
    ytickten={-4,-3,-2,-1},   % manually control log ticks if desired
    yticklabels={$10^{-4}$,$10^{-3}$,$10^{-2}$,$10^{-1}$},
    grid=major,
    axis on top=false,
    tick label style={font=\small},
    label style={font=\small},
    legend style={at={(1.05,0.5)}, anchor=west, draw=none, font=\normalsize},
    legend cell align={left},
]

% --- Plot L1 to L6 from expressibilityDAT/expressibilityKL_new.dat
% --- L1
\addplot[
    mark=o,
    color=colour1,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
4 0.022227\\
5 0.000195\\
6 0.000191\\
};
\addlegendentry{$\text{L}_{\text{SW}}\text{=1}$}

% --- L2
\addplot[
    mark=triangle,
    color=colour2,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
4 0.000409\\
5 0.000175\\
6 0.000178\\
};
\addlegendentry{$\text{L}_{\text{SW}}\text{=2}$}

% --- L3
\addplot[
    mark=square,
    color=colour3,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
4 0.000185\\
5 0.000193\\
6 0.000175\\
};
\addlegendentry{$\text{L}_{\text{SW}}\text{=3}$}

% --- L4
\addplot[
    mark=diamond,
    color=colour4,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
4 0.000173\\
5 0.000179\\
6 0.000207\\
};
\addlegendentry{$\text{L}_{\text{SW}}\text{=4}$}

% --- L5
\addplot[
    mark=pentagon,
    color=colour5,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
4 0.000180\\
5 0.000182\\
6 0.000189\\
};
\addlegendentry{$\text{L}_{\text{SW}}\text{=5}$}

% --- L6
\addplot[
    mark=star,
    color=colour6,
    line width=0.75pt,
] table[row sep=crcr, x index=0, y index=1] {
4 0.000192\\
5 0.000181\\
6 0.000185\\
};
\addlegendentry{$\text{L}_{\text{SW}}\text{=6}$}

% --- Dashed reference line: finite-sample Haar floor (HAAR6q)
\addplot [black, dashed, thick, domain=3.5:6.5] {0.000186};

\end{axis}
\end{tikzpicture}


==> graphics/GridRefinement/grid_refinement_re20.dat <==
N dx BGK CONSSYM CONSSYM_vs_BGK BGK_inf CONSSYM_inf CONSSYM_vs_BGK_inf
16 6.250000e-02 2.208114e+00 2.328043e+00 1.242290e-01 2.280641e+00 2.407599e+00 1.308403e-01
32 3.125000e-02 5.487779e-01 7.074228e-01 1.602261e-01 5.596945e-01 7.208713e-01 1.623031e-01
64 1.562500e-02 1.369961e-01 3.060190e-01 1.698436e-01 1.405203e-01 3.095959e-01 1.703423e-01
128 7.812500e-03 3.408820e-02 2.061593e-01 1.722286e-01 3.471417e-02 2.068931e-01 1.723604e-01


==> graphics/InterExtraPolation/data/bands_LionDog.dat <==
s p05 p25 median p75 p95
3.333333e-03 9.769471e-06 4.274675e-05 6.772864e-05 9.646232e-05 1.479115e-04
1.000000e-02 1.012584e-05 4.522893e-05 9.958945e-05 1.698197e-04 2.645274e-04
1.666667e-02 1.379364e-05 7.861965e-05 1.639636e-04 2.420837e-04 3.504178e-04
2.333333e-02 2.181931e-05 1.126149e-04 2.180980e-04 3.375162e-04 4.497438e-04
3.000000e-02 2.483192e-05 1.186663e-04 2.477784e-04 3.864060e-04 5.554648e-04
3.666667e-02 2.289443e-05 1.236287e-04 2.438455e-04 4.147797e-04 6.330974e-04
4.333333e-02 1.859575e-05 1.095334e-04 2.370139e-04 4.264845e-04 7.233774e-04
5.000000e-02 1.451498e-05 9.046103e-05 1.977450e-04 4.006057e-04 8.102403e-04
5.666667e-02 2.705651e-05 1.090207e-04 2.415213e-04 4.425401e-04 9.078507e-04
6.333333e-02 2.514225e-05 1.590339e-04 3.216725e-04 5.358780e-04 1.002658e-03
7.000000e-02 3.972112e-05 2.033296e-04 4.307968e-04 7.054146e-04 1.126689e-03
7.666667e-02 5.481639e-05 2.953024e-04 5.717943e-04 9.524675e-04 1.499187e-03
8.333333e-02 8.879230e-05 4.162298e-04 7.854044e-04 1.242839e-03 2.017165e-03
9.000000e-02 1.100875e-04 5.417488e-04 1.102977e-03 1.641862e-03 2.686034e-03
9.666667e-02 1.246776e-04 6.765497e-04 1.352528e-03 2.166196e-03 4.120906e-03
1.033333e-01 1.709469e-04 7.705316e-04 1.683876e-03 2.714561e-03 4.875958e-03
1.100000e-01 2.612226e-04 1.225467e-03 2.159537e-03 3.460848e-03 6.101207e-03
1.166667e-01 3.016618e-04 1.349671e-03 2.569192e-03 4.161397e-03 7.008328e-03
1.233333e-01 4.073861e-04 1.854876e-03 3.487924e-03 5.090810e-03 9.665182e-03
1.300000e-01 4.214238e-04 1.876214e-03 3.962136e-03 5.920168e-03 1.023084e-02
1.366667e-01 4.063794e-04 2.245309e-03 4.468364e-03 6.942595e-03 1.158932e-02
1.433333e-01 6.418149e-04 2.787828e-03 5.498471e-03 8.454018e-03 1.767324e-02
1.500000e-01 7.499886e-04 3.225390e-03 6.201547e-03 9.576338e-03 1.828746e-02
1.566667e-01 8.629050e-04 3.547417e-03 7.416101e-03 1.155935e-02 2.581055e-02
1.633333e-01 8.441168e-04 4.323902e-03 8.575509e-03 1.345061e-02 2.840989e-02
1.700000e-01 9.420776e-04 4.994466e-03 9.903586e-03 1.537031e-02 3.392373e-02
1.766667e-01 1.215168e-03 5.359375e-03 1.081753e-02 1.706926e-02 3.759593e-02
1.833333e-01 1.546400e-03 6.648933e-03 1.264143e-02 1.964993e-02 4.057400e-02
1.900000e-01 1.566799e-03 7.051346e-03 1.339397e-02 2.192159e-02 4.933468e-02
1.966667e-01 1.675566e-03 8.081528e-03 1.569027e-02 2.519955e-02 5.550587e-02


==> graphics/InterExtraPolation/data/lines_LionDog.dat <==
s par_pred par_exact par_err perp_pred perp_exact perp_err diag_pred diag_exact diag_err
-2.0000000000e-01 3.1326923555e-02 2.8888888889e-02 8.4393507671e-02 5.3242859516e-02 5.2222222222e-02 1.9544118393e-02 3.6230813557e-02 3.6310546583e-02 -2.1958640990e-03
-1.9900000000e-01 3.1390819189e-02 2.8989055556e-02 8.2850703063e-02 5.3261286901e-02 5.2255472222e-02 1.9248025816e-02 3.6327502199e-02 3.6406771627e-02 -2.1773264874e-03
-1.9800000000e-01 3.1455379447e-02 2.9089555556e-02 8.1328980324e-02 5.3279688995e-02 5.2288555556e-02 1.8955074001e-02 3.6424200904e-02 3.6502996672e-02 -2.1586109583e-03
-1.9700000000e-01 3.1520603343e-02 2.9190388889e-02 7.9828140107e-02 5.3298065198e-02 5.2321472222e-02 1.8665242659e-02 3.6520909366e-02 3.6599221717e-02 -2.1397272176e-03
-1.9600000000e-01 3.1586489885e-02 2.9291555556e-02 7.8347984104e-02 5.3316414902e-02 5.2354222222e-02 1.8378511591e-02 3.6617627287e-02 3.6695446762e-02 -2.1206847801e-03
-1.9500000000e-01 3.1653038071e-02 2.9393055556e-02 7.6888315048e-02 5.3334737504e-02 5.2386805556e-02 1.8094860684e-02 3.6714354367e-02 3.6791671807e-02 -2.1014929722e-03
-1.9400000000e-01 3.1720246894e-02 2.9494888889e-02 7.5448936718e-02 5.3353032395e-02 5.2419222222e-02 1.7814269912e-02 3.6811090314e-02 3.6887896852e-02 -2.0821609347e-03
-1.9300000000e-01 3.1788115336e-02 2.9597055556e-02 7.4029653944e-02 5.3371298969e-02 5.2451472222e-02 1.7536719336e-02 3.6907834836e-02 3.6984121897e-02 -2.0626976250e-03
-1.9200000000e-01 3.1856642372e-02 2.9699555556e-02 7.2630272613e-02 5.3389536616e-02 5.2483555556e-02 1.7262189102e-02 3.7004587646e-02 3.7080346941e-02 -2.0431118201e-03
-1.9100000000e-01 3.1925826969e-02 2.9802388889e-02 7.1250599670e-02 5.3407744726e-02 5.2515472222e-02 1.6990659438e-02 3.7101348460e-02 3.7176571986e-02 -2.0234121186e-03
-1.9000000000e-01 3.1995668085e-02 2.9905555556e-02 6.9890443124e-02 5.3425922687e-02 5.2547222222e-02 1.6722110660e-02 3.7198116996e-02 3.7272797031e-02 -2.0036069437e-03
-1.8900000000e-01 3.2066164672e-02 3.0009055556e-02 6.8549612050e-02 5.3444069887e-02 5.2578805556e-02 1.6456523161e-02 3.7294892977e-02 3.7369022076e-02 -1.9837045450e-03
-1.8800000000e-01 3.2137315672e-02 3.0112888889e-02 6.7227916597e-02 5.3462185712e-02 5.2610222222e-02 1.6193877419e-02 3.7391676128e-02 3.7465247121e-02 -1.9637130016e-03
-1.8700000000e-01 3.2209120019e-02 3.0217055556e-02 6.5925167985e-02 5.3480269547e-02 5.2641472222e-02 1.5934153992e-02 3.7488466178e-02 3.7561472166e-02 -1.9436402238e-03
-1.8600000000e-01 3.2281576641e-02 3.0321555556e-02 6.4641178511e-02 5.3498320776e-02 5.2672555556e-02 1.5677333518e-02 3.7585262858e-02 3.7657697211e-02 -1.9234939559e-03
-1.8500000000e-01 3.2354684456e-02 3.0426388889e-02 6.3375761552e-02 5.3516338782e-02 5.2703472222e-02 1.5423396713e-02 3.7682065903e-02 3.7753922256e-02 -1.9032817781e-03
-1.8400000000e-01 3.2428442375e-02 3.0531555556e-02 6.2128731566e-02 5.3534322947e-02 5.2734222222e-02 1.5172324373e-02 3.7778875053e-02 3.7850147300e-02 -1.8830111092e-03
-1.8300000000e-01 3.2502849301e-02 3.0637055556e-02 6.0899904097e-02 5.3552272651e-02 5.2764805556e-02 1.4924097370e-02 3.7875690047e-02 3.7946372345e-02 -1.8626892085e-03
-1.8200000000e-01 3.2577904128e-02 3.0742888889e-02 5.9689095773e-02 5.3570187274e-02 5.2795222222e-02 1.4678696653e-02 3.7972510631e-02 3.8042597390e-02 -1.8423231779e-03
-1.8100000000e-01 3.2653605744e-02 3.0849055556e-02 5.8496124310e-02 5.3588066193e-02 5.2825472222e-02 1.4436103247e-02 3.8069336553e-02 3.8138822435e-02 -1.8219199646e-03
-1.8000000000e-01 3.2729953028e-02 3.0955555556e-02 5.7320808515e-02 5.3605908786e-02 5.2855555556e-02 1.4196298250e-02 3.8166167563e-02 3.8235047480e-02 -1.8014863625e-03
-1.7900000000e-01 3.2806944851e-02 3.1062388889e-02 5.6162968284e-02 5.3623714429e-02 5.2885472222e-02 1.3959262837e-02 3.8263003416e-02 3.8331272525e-02 -1.7810290151e-03
-1.7800000000e-01 3.2884580076e-02 3.1169555556e-02 5.5022424607e-02 5.3641482497e-02 5.2915222222e-02 1.3724978254e-02 3.8359843869e-02 3.8427497570e-02 -1.7605544168e-03
-1.7700000000e-01 3.2962857559e-02 3.1277055556e-02 5.3898999565e-02 5.3659212362e-02 5.2944805556e-02 1.3493425822e-02 3.8456688682e-02 3.8523722614e-02 -1.7400689155e-03
-1.7600000000e-01 3.3041776148e-02 3.1384888889e-02 5.2792516333e-02 5.3676903398e-02 5.2974222222e-02 1.3264586931e-02 3.8553537619e-02 3.8619947659e-02 -1.7195787145e-03
-1.7500000000e-01 3.3121334683e-02 3.1493055556e-02 5.1702799182e-02 5.3694554976e-02 5.3003472222e-02 1.3038443043e-02 3.8650390447e-02 3.8716172704e-02 -1.6990898742e-03
-1.7400000000e-01 3.3201531995e-02 3.1601555556e-02 5.0629673477e-02 5.3712166466e-02 5.3032555556e-02 1.2814975690e-02 3.8747246935e-02 3.8812397749e-02 -1.6786083147e-03
-1.7300000000e-01 3.3282366909e-02 3.1710388889e-02 4.9572965678e-02 5.3729737237e-02 5.3061472222e-02 1.2594166475e-02 3.8844106857e-02 3.8908622794e-02 -1.6581398168e-03
-1.7200000000e-01 3.3363838242e-02 3.1819555556e-02 4.8532503339e-02 5.3747266657e-02 5.3090222222e-02 1.2375997068e-02 3.8940969989e-02 3.9004847839e-02 -1.6376900250e-03
-1.7100000000e-01 3.3445944802e-02 3.1929055556e-02 4.7508115112e-02 5.3764754092e-02 5.3118805556e-02 1.2160449206e-02 3.9037836109e-02 3.9101072884e-02 -1.6172644485e-03
-1.7000000000e-01 3.3528685392e-02 3.2038888889e-02 4.6499630741e-02 5.3782198909e-02 5.3147222222e-02 1.1947504695e-02 3.9134705000e-02 3.9197297929e-02 -1.5968684635e-03
-1.6900000000e-01 3.3612058803e-02 3.2149055556e-02 4.5506881064e-02 5.3799600472e-02 5.3175472222e-02 1.1737145407e-02 3.9231576447e-02 3.9293522973e-02 -1.5765073149e-03
-1.6800000000e-01 3.3696063823e-02 3.2259555556e-02 4.4529698017e-02 5.3816958143e-02 5.3203555556e-02 1.1529353280e-02 3.9328450239e-02 3.9389748018e-02 -1.5561861182e-03
-1.6700000000e-01 3.3780699228e-02 3.2370388889e-02 4.3567914624e-02 5.3834271286e-02 5.3231472222e-02 1.1324110315e-02 3.9425326168e-02 3.9485973063e-02 -1.5359098612e-03
-1.6600000000e-01 3.3865963791e-02 3.2481555556e-02 4.2621365005e-02 5.3851539261e-02 5.3259222222e-02 1.1121398580e-02 3.9522204027e-02 3.9582198108e-02 -1.5156834061e-03
-1.6500000000e-01 3.3951856273e-02 3.2593055556e-02 4.1689884368e-02 5.3868761427e-02 5.3286805556e-02 1.0921200203e-02 3.9619083615e-02 3.9678423153e-02 -1.4955114904e-03
-1.6400000000e-01 3.4038375430e-02 3.2704888889e-02 4.0773309014e-02 5.3885937144e-02 5.3314222222e-02 1.0723497379e-02 3.9715964732e-02 3.9774648198e-02 -1.4753987297e-03
-1.6300000000e-01 3.4125520009e-02 3.2817055556e-02 3.9871476330e-02 5.3903065770e-02 5.3341472222e-02 1.0528272361e-02 3.9812847182e-02 3.9870873243e-02 -1.4553496187e-03
-1.6200000000e-01 3.4213288752e-02 3.2929555556e-02 3.8984224792e-02 5.3920146660e-02 5.3368555556e-02 1.0335507466e-02 3.9909730772e-02 3.9967098287e-02 -1.4353685328e-03
-1.6100000000e-01 3.4301680389e-02 3.3042388889e-02 3.8111393961e-02 5.3937179170e-02 5.3395472222e-02 1.0145185071e-02 4.0006615311e-02 4.0063323332e-02 -1.4154597304e-03
-1.6000000000e-01 3.4390693647e-02 3.3155555556e-02 3.7252824482e-02 5.3954162654e-02 5.3422222222e-02 9.9572876127e-03 4.0103500613e-02 4.0159548377e-02 -1.3956273540e-03
-1.5900000000e-01 3.4480327243e-02 3.3269055556e-02 3.6408358081e-02 5.3971096465e-02 5.3448805556e-02 9.7717975865e-03 4.0200386492e-02 4.0255773422e-02 -1.3758754318e-03
-1.5800000000e-01 3.4570579887e-02 3.3382888889e-02 3.5577837567e-02 5.3987979954e-02 5.3475222222e-02 9.5886975473e-03 4.0297272769e-02 4.0351998467e-02 -1.3562078796e-03
-1.5700000000e-01 3.4661450282e-02 3.3497055556e-02 3.4761106824e-02 5.4004812474e-02 5.3501472222e-02 9.4079701077e-03 4.0394159263e-02 4.0448223512e-02 -1.3366285021e-03
-1.5600000000e-01 3.4752937123e-02 3.3611555556e-02 3.3958010814e-02 5.4021593372e-02 5.3527555556e-02 9.2295979374e-03 4.0491045801e-02 4.0544448557e-02 -1.3171409948e-03
-1.5500000000e-01 3.4845039097e-02 3.3726388889e-02 3.3168395570e-02 5.4038321998e-02 5.3553472222e-02 9.0535637626e-03 4.0587932210e-02 4.0640673601e-02 -1.2977489449e-03
-1.5400000000e-01 3.4937754885e-02 3.3841555556e-02 3.2392108199e-02 5.4054997698e-02 5.3579222222e-02 8.8798503656e-03 4.0684818321e-02 4.0736898646e-02 -1.2784558336e-03
-1.5300000000e-01 3.5031083160e-02 3.3957055556e-02 3.1628996875e-02 5.4071619820e-02 5.3604805556e-02 8.7084405836e-03 4.0781703966e-02 4.0833123691e-02 -1.2592650371e-03
-1.5200000000e-01 3.5125022587e-02 3.4072888889e-02 3.0878910838e-02 5.4088187707e-02 5.3630222222e-02 8.5393173087e-03 4.0878588983e-02 4.0929348736e-02 -1.2401798279e-03
-1.5100000000e-01 3.5219571825e-02 3.4189055556e-02 3.0141700393e-02 5.4104700704e-02 5.3655472222e-02 8.3724634867e-03 4.0975473212e-02 4.1025573781e-02 -1.2212033768e-03
-1.5000000000e-01 3.5314729524e-02 3.4305555556e-02 2.9417216903e-02 5.4121158154e-02 5.3680555556e-02 8.2078621170e-03 4.1072356493e-02 4.1121798826e-02 -1.2023387541e-03
-1.4900000000e-01 3.5410494329e-02 3.4422388889e-02 2.8705312789e-02 5.4137559398e-02 5.3705472222e-02 8.0454962512e-03 4.1169238674e-02 4.1218023871e-02 -1.1835889308e-03
-1.4800000000e-01 3.5506864875e-02 3.4539555556e-02 2.8005841529e-02 5.4153903776e-02 5.3730222222e-02 7.8853489932e-03 4.1266119601e-02 4.1314248916e-02 -1.1649567803e-03
-1.4700000000e-01 3.5603839791e-02 3.4657055556e-02 2.7318657650e-02 5.4170190628e-02 5.3754805556e-02 7.7274034982e-03 4.1362999126e-02 4.1410473960e-02 -1.1464450797e-03
-1.4600000000e-01 3.5701417700e-02 3.4774888889e-02 2.6643616727e-02 5.4186419292e-02 5.3779222222e-02 7.5716429722e-03 4.1459877103e-02 4.1506699005e-02 -1.1280565110e-03
-1.4500000000e-01 3.5799597216e-02 3.4893055556e-02 2.5980575382e-02 5.4202589105e-02 5.3803472222e-02 7.4180506713e-03 4.1556753389e-02 4.1602924050e-02 -1.1097936627e-03
-1.4400000000e-01 3.5898376945e-02 3.5011555556e-02 2.5329391276e-02 5.4218699404e-02 5.3827555556e-02 7.2666099009e-03 4.1653627842e-02 4.1699149095e-02 -1.0916590311e-03
-1.4300000000e-01 3.5997755489e-02 3.5130388889e-02 2.4689923112e-02 5.4234749522e-02 5.3851472222e-02 7.1173040157e-03 4.1750500327e-02 4.1795374140e-02 -1.0736550214e-03
-1.4200000000e-01 3.6097731441e-02 3.5249555556e-02 2.4062030624e-02 5.4250738793e-02 5.3875222222e-02 6.9701164183e-03 4.1847370707e-02 4.1891599185e-02 -1.0557839493e-03
-1.4100000000e-01 3.6198303385e-02 3.5369055556e-02 2.3445574580e-02 5.4266666551e-02 5.3898805556e-02 6.8250305591e-03 4.1944238851e-02 4.1987824230e-02 -1.0380480419e-03
-1.4000000000e-01 3.6299469902e-02 3.5488888889e-02 2.2840416773e-02 5.4282532125e-02 5.3922222222e-02 6.6820299358e-03 4.2041104630e-02 4.2084049274e-02 -1.0204494394e-03
-1.3900000000e-01 3.6401229562e-02 3.5609055556e-02 2.2246420022e-02 5.4298334848e-02 5.3945472222e-02 6.5410980921e-03 4.2137967918e-02 4.2180274319e-02 -1.0029901962e-03
-1.3800000000e-01 3.6503580930e-02 3.5729555556e-02 2.1663448164e-02 5.4314074047e-02 5.3968555556e-02 6.4022186181e-03 4.2234828591e-02 4.2276499364e-02 -9.8567228201e-04
-1.3700000000e-01 3.6606522564e-02 3.5850388889e-02 2.1091366054e-02 5.4329749051e-02 5.3991472222e-02 6.2653751487e-03 4.2331686528e-02 4.2372724409e-02 -9.6849758309e-04
-1.3600000000e-01 3.6710053014e-02 3.5971555556e-02 2.0530039558e-02 5.4345359186e-02 5.4014222222e-02 6.1305513640e-03 4.2428541612e-02 4.2468949454e-02 -9.5146790369e-04
-1.3500000000e-01 3.6814170824e-02 3.6093055556e-02 1.9979335552e-02 5.4360903779e-02 5.4036805556e-02 5.9977309878e-03 4.2525393727e-02 4.2565174499e-02 -9.3458496703e-04
-1.3400000000e-01 3.6918874529e-02 3.6214888889e-02 1.9439121915e-02 5.4376382153e-02 5.4059222222e-02 5.8668977877e-03 4.2622242760e-02 4.2661399544e-02 -9.1785041658e-04
-1.3300000000e-01 3.7024162660e-02 3.6337055556e-02 1.8909267525e-02 5.4391793634e-02 5.4081472222e-02 5.7380355741e-03 4.2719088603e-02 4.2757624589e-02 -9.0126581716e-04
-1.3200000000e-01 3.7130033739e-02 3.6459555556e-02 1.8389642260e-02 5.4407137542e-02 5.4103555556e-02 5.6111282001e-03 4.2815931148e-02 4.2853849633e-02 -8.8483265618e-04
-1.3100000000e-01 3.7236486282e-02 3.6582388889e-02 1.7880116985e-02 5.4422413199e-02 5.4125472222e-02 5.4861595602e-03 4.2912770290e-02 4.2950074678e-02 -8.6855234472e-04
-1.3000000000e-01 3.7343518797e-02 3.6705555556e-02 1.7380563556e-02 5.4437619926e-02 5.4147222222e-02 5.3631135904e-03 4.3009605929e-02 4.3046299723e-02 -8.5242621868e-04
-1.2900000000e-01 3.7451129786e-02 3.6829055556e-02 1.6890854812e-02 5.4452757040e-02 5.4168805556e-02 5.2419742676e-03 4.3106437964e-02 4.3142524768e-02 -8.3645553989e-04
-1.2800000000e-01 3.7559317744e-02 3.6952888889e-02 1.6410864571e-02 5.4467823861e-02 5.4190222222e-02 5.1227256085e-03 4.3203266300e-02 4.3238749813e-02 -8.2064149723e-04
-1.2700000000e-01 3.7668081159e-02 3.7077055556e-02 1.5940467625e-02 5.4482819705e-02 5.4211472222e-02 5.0053516696e-03 4.3300090844e-02 4.3334974858e-02 -8.0498520767e-04
-1.2600000000e-01 3.7777418513e-02 3.7201555556e-02 1.5479539736e-02 5.4497743888e-02 5.4232555556e-02 4.8898365464e-03 4.3396911504e-02 4.3431199903e-02 -7.8948771744e-04
-1.2500000000e-01 3.7887328280e-02 3.7326388889e-02 1.5027957634e-02 5.4512595723e-02 5.4253472222e-02 4.7761643729e-03 4.3493728191e-02 4.3527424947e-02 -7.7415000299e-04
-1.2400000000e-01 3.7997808927e-02 3.7451555556e-02 1.4585599008e-02 5.4527374526e-02 5.4274222222e-02 4.6643193212e-03 4.3590540821e-02 4.3623649992e-02 -7.5897297211e-04
-1.2300000000e-01 3.8108858916e-02 3.7577055556e-02 1.4152342506e-02 5.4542079607e-02 5.4294805556e-02 4.5542856005e-03 4.3687349310e-02 4.3719875037e-02 -7.4395746496e-04
-1.2200000000e-01 3.8220476701e-02 3.7702888889e-02 1.3728067725e-02 5.4556710278e-02 5.4315222222e-02 4.4460474573e-03 4.3784153577e-02 4.3816100082e-02 -7.2910425508e-04
-1.2100000000e-01 3.8332660729e-02 3.7829055556e-02 1.3312655215e-02 5.4571265849e-02 5.4335472222e-02 4.3395891742e-03 4.3880953545e-02 4.3912325127e-02 -7.1441405043e-04
-1.2000000000e-01 3.8445409442e-02 3.7955555556e-02 1.2905986463e-02 5.4585745630e-02 5.4355555556e-02 4.2348950696e-03 4.3977749138e-02 4.4008550172e-02 -6.9988749439e-04
-1.1900000000e-01 3.8558721273e-02 3.8082388889e-02 1.2507943900e-02 5.4600148927e-02 5.4375472222e-02 4.1319494974e-03 4.4074540283e-02 4.4104775217e-02 -6.8552516672e-04
-1.1800000000e-01 3.8672594650e-02 3.8209555556e-02 1.2118410887e-02 5.4614475049e-02 5.4395222222e-02 4.0307368461e-03 4.4171326911e-02 4.4201000261e-02 -6.7132758462e-04
-1.1700000000e-01 3.8787027993e-02 3.8337055556e-02 1.1737271715e-02 5.4628723299e-02 5.4414805556e-02 3.9312415385e-03 4.4268108953e-02 4.4297225306e-02 -6.5729520362e-04
-1.1600000000e-01 3.8902019718e-02 3.8464888889e-02 1.1364411601e-02 5.4642892984e-02 5.4434222222e-02 3.8334480312e-03 4.4364886344e-02 4.4393450351e-02 -6.4342841859e-04
-1.1500000000e-01 3.9017568232e-02 3.8593055556e-02 1.0999716680e-02 5.4656983406e-02 5.4453472222e-02 3.7373408139e-03 4.4461659021e-02 4.4489675396e-02 -6.2972756467e-04
-1.1400000000e-01 3.9133671937e-02 3.8721555556e-02 1.0643074001e-02 5.4670993868e-02 5.4472555556e-02 3.6429044092e-03 4.4558426925e-02 4.4585900441e-02 -6.1619291826e-04
-1.1300000000e-01 3.9250329226e-02 3.8850388889e-02 1.0294371525e-02 5.4684923671e-02 5.4491472222e-02 3.5501233718e-03 4.4655189997e-02 4.4682125486e-02 -6.0282469787e-04
-1.1200000000e-01 3.9367538488e-02 3.8979555556e-02 9.9534981174e-03 5.4698772115e-02 5.4510222222e-02 3.4589822881e-03 4.4751948182e-02 4.4778350531e-02 -5.8962306509e-04
-1.1100000000e-01 3.9485298106e-02 3.9109055556e-02 9.6203435436e-03 5.4712538500e-02 5.4528805556e-02 3.3694657757e-03 4.4848701428e-02 4.4874575576e-02 -5.7658812549e-04
-1.1000000000e-01 3.9603606453e-02 3.9238888889e-02 9.2947984647e-03 5.4726222122e-02 5.4547222222e-02 3.2815584830e-03 4.4945449684e-02 4.4970800620e-02 -5.6371992954e-04
-1.0900000000e-01 3.9722461900e-02 3.9369055556e-02 8.9767544326e-03 5.4739822279e-02 5.4565472222e-02 3.1952450884e-03 4.5042192902e-02 4.5067025665e-02 -5.5101847346e-04
-1.0800000000e-01 3.9841862807e-02 3.9499555556e-02 8.6661038847e-03 5.4753338267e-02 5.4583555556e-02 3.1105103003e-03 4.5138931036e-02 4.5163250710e-02 -5.3848370013e-04
-1.0700000000e-01 3.9961807533e-02 3.9630388889e-02 8.3627401395e-03 5.4766769381e-02 5.4601472222e-02 3.0273388560e-03 4.5235664043e-02 4.5259475755e-02 -5.2611549994e-04
-1.0600000000e-01 4.0082294425e-02 3.9761555556e-02 8.0665573912e-03 5.4780114913e-02 5.4619222222e-02 2.9457155218e-03 4.5332391883e-02 4.5355700800e-02 -5.1391371167e-04
-1.0500000000e-01 4.0203321829e-02 3.9893055556e-02 7.7774507051e-03 5.4793374157e-02 5.4636805556e-02 2.8656250920e-03 4.5429114517e-02 4.5451925845e-02 -5.0187812337e-04
-1.0400000000e-01 4.0324888079e-02 4.0024888889e-02 7.4953160126e-03 5.4806546403e-02 5.4654222222e-02 2.7870523890e-03 4.5525831910e-02 4.5548150890e-02 -4.9000847311e-04
-1.0300000000e-01 4.0446991509e-02 4.0157055556e-02 7.2200501061e-03 5.4819630942e-02 5.4671472222e-02 2.7099822621e-03 4.5622544026e-02 4.5644375934e-02 -4.7830444993e-04
-1.0200000000e-01 4.0569630441e-02 4.0289555556e-02 6.9515506344e-03 5.4832627064e-02 5.4688555556e-02 2.6343995877e-03 4.5719250836e-02 4.5740600979e-02 -4.6676569454e-04
-1.0100000000e-01 4.0692803195e-02 4.0422388889e-02 6.6897160972e-03 5.4845534056e-02 5.4705472222e-02 2.5602892684e-03 4.5815952309e-02 4.5836826024e-02 -4.5539180029e-04
-1.0000000000e-01 4.0816508081e-02 4.0555555556e-02 6.4344458409e-03 5.4858351205e-02 5.4722222222e-02 2.4876362327e-03 4.5912648420e-02 4.5933051069e-02 -4.4418231383e-04
-9.9000000000e-02 4.0940743407e-02 4.0689055556e-02 6.1856400527e-03 5.4871077798e-02 5.4738805556e-02 2.4164254343e-03 4.6009339144e-02 4.6029276114e-02 -4.3313673600e-04
-9.8000000000e-02 4.1065507472e-02 4.0822888889e-02 5.9431997564e-03 5.4883713118e-02 5.4755222222e-02 2.3466418522e-03 4.6106024457e-02 4.6125501159e-02 -4.2225452258e-04
-9.7000000000e-02 4.1190798570e-02 4.0957055556e-02 5.7070268071e-03 5.4896256451e-02 5.4771472222e-02 2.2782704894e-03 4.6202704342e-02 4.6221726204e-02 -4.1153508510e-04
-9.6000000000e-02 4.1316614987e-02 4.1091555556e-02 5.4770238863e-03 5.4908707078e-02 5.4787555556e-02 2.2112963733e-03 4.6299378779e-02 4.6317951249e-02 -4.0097779158e-04
-9.5000000000e-02 4.1442955005e-02 4.1226388889e-02 5.2530944966e-03 5.4921064282e-02 5.4803472222e-02 2.1457045545e-03 4.6396047753e-02 4.6414176293e-02 -3.9058196733e-04
-9.4000000000e-02 4.1569816901e-02 4.1361555556e-02 5.0351429574e-03 5.4933327343e-02 5.4819222222e-02 2.0814801069e-03 4.6492711251e-02 4.6510401338e-02 -3.8034689570e-04
-9.3000000000e-02 4.1697198942e-02 4.1497055556e-02 4.8230743992e-03 5.4945495540e-02 5.4834805556e-02 2.0186081269e-03 4.6589369263e-02 4.6606626383e-02 -3.7027181881e-04
-9.2000000000e-02 4.1825099392e-02 4.1632888889e-02 4.6167947591e-03 5.4957568151e-02 5.4850222222e-02 1.9570737331e-03 4.6686021778e-02 4.6702851428e-02 -3.6035593831e-04
-9.1000000000e-02 4.1953516509e-02 4.1769055556e-02 4.4162107757e-03 5.4969544455e-02 5.4865472222e-02 1.8968620656e-03 4.6782668791e-02 4.6799076473e-02 -3.5059841611e-04
-9.0000000000e-02 4.2082448543e-02 4.1905555556e-02 4.2212299838e-03 5.4981423727e-02 5.4880555556e-02 1.8379582861e-03 4.6879310296e-02 4.6895301518e-02 -3.4099837513e-04
-8.9000000000e-02 4.2211893741e-02 4.2042388889e-02 4.0317607101e-03 5.4993205243e-02 5.4895472222e-02 1.7803475769e-03 4.6975946292e-02 4.6991526563e-02 -3.3155489997e-04
-8.8000000000e-02 4.2341850340e-02 4.2179555556e-02 3.8477120675e-03 5.5004888277e-02 5.4910222222e-02 1.7240151407e-03 4.7072576777e-02 4.7087751607e-02 -3.2226703766e-04
-8.7000000000e-02 4.2472316576e-02 4.2317055556e-02 3.6689939508e-03 5.5016472101e-02 5.4924805556e-02 1.6689462000e-03 4.7169201754e-02 4.7183976652e-02 -3.1313379836e-04
-8.6000000000e-02 4.2603290676e-02 4.2454888889e-02 3.4955170312e-03 5.5027955988e-02 5.4939222222e-02 1.6151259970e-03 4.7265821227e-02 4.7280201697e-02 -3.0415415606e-04
-8.5000000000e-02 4.2734770861e-02 4.2593055556e-02 3.3271927515e-03 5.5039339209e-02 5.4953472222e-02 1.5625397928e-03 4.7362435202e-02 4.7376426742e-02 -2.9532704924e-04
-8.4000000000e-02 4.2866755348e-02 4.2731555556e-02 3.1639333217e-03 5.5050621034e-02 5.4967555556e-02 1.5111728671e-03 4.7459043686e-02 4.7472651787e-02 -2.8665138161e-04
-8.3000000000e-02 4.2999242347e-02 4.2870388889e-02 3.0056517130e-03 5.5061800731e-02 5.4981472222e-02 1.4610105177e-03 4.7555646689e-02 4.7568876832e-02 -2.7812602274e-04
-8.2000000000e-02 4.3132230062e-02 4.3009555556e-02 2.8522616538e-03 5.5072877569e-02 5.4995222222e-02 1.4120380602e-03 4.7652244225e-02 4.7665101877e-02 -2.6974980874e-04
-8.1000000000e-02 4.3265716692e-02 4.3149055556e-02 2.7036776246e-03 5.5083850814e-02 5.5008805556e-02 1.3642408275e-03 4.7748836306e-02 4.7761326921e-02 -2.6152154292e-04
-8.0000000000e-02 4.3399700430e-02 4.3288888889e-02 2.5598148525e-03 5.5094719732e-02 5.5022222222e-02 1.3176041694e-03 4.7845422949e-02 4.7857551966e-02 -2.5343999649e-04
-7.9000000000e-02 4.3534179463e-02 4.3429055556e-02 2.4205893072e-03 5.5105483587e-02 5.5035472222e-02 1.2721134520e-03 4.7942004172e-02 4.7953777011e-02 -2.4550390915e-04
-7.8000000000e-02 4.3669151974e-02 4.3569555556e-02 2.2859176953e-03 5.5116141643e-02 5.5048555556e-02 1.2277540575e-03 4.8038579994e-02 4.8050002056e-02 -2.3771198974e-04
-7.7000000000e-02 4.3804616137e-02 4.3710388889e-02 2.1557174560e-03 5.5126693163e-02 5.5061472222e-02 1.1845113837e-03 4.8135150440e-02 4.8146227101e-02 -2.3006291693e-04
-7.6000000000e-02 4.3940570124e-02 4.3851555556e-02 2.0299067560e-03 5.5137137408e-02 5.5074222222e-02 1.1423708435e-03 4.8231715530e-02 4.8242452146e-02 -2.2255533979e-04
-7.5000000000e-02 4.4077012100e-02 4.3993055556e-02 1.9084044846e-03 5.5147473639e-02 5.5086805556e-02 1.1013178645e-03 4.8328275293e-02 4.8338677191e-02 -2.1518787845e-04
-7.4000000000e-02 4.4213940223e-02 4.4134888889e-02 1.7911302488e-03 5.5157701114e-02 5.5099222222e-02 1.0613378888e-03 4.8424829756e-02 4.8434902236e-02 -2.0795912472e-04
-7.3000000000e-02 4.4351352648e-02 4.4277055556e-02 1.6780043688e-03 5.5167819094e-02 5.5111472222e-02 1.0224163721e-03 4.8521378947e-02 4.8531127280e-02 -2.0086764267e-04
-7.2000000000e-02 4.4489247523e-02 4.4419555556e-02 1.5689478730e-03 5.5177826834e-02 5.5123555556e-02 9.8453878380e-04 4.8617922900e-02 4.8627352325e-02 -1.9391196925e-04
-7.1000000000e-02 4.4627622990e-02 4.4562388889e-02 1.4638824929e-03 5.5187723591e-02 5.5135472222e-02 9.4769060638e-04 4.8714461646e-02 4.8723577370e-02 -1.8709061493e-04
-7.0000000000e-02 4.4766477187e-02 4.4705555556e-02 1.3627306588e-03 5.5197508621e-02 5.5147222222e-02 9.1185733485e-04 4.8810995222e-02 4.8819802415e-02 -1.8040206423e-04
-6.9000000000e-02 4.4905808245e-02 4.4849055556e-02 1.2654154948e-03 5.5207181178e-02 5.5158805556e-02 8.7702447652e-04 4.8907523664e-02 4.8916027460e-02 -1.7384477634e-04
-6.8000000000e-02 4.5045614292e-02 4.4992888889e-02 1.1718608141e-03 5.5216740515e-02 5.5170222222e-02 8.4317755053e-04 4.9004047011e-02 4.9012252505e-02 -1.6741718569e-04
-6.7000000000e-02 4.5185893449e-02 4.5137055556e-02 1.0819911141e-03 5.5226185884e-02 5.5181472222e-02 8.1030208743e-04 4.9100565305e-02 4.9108477550e-02 -1.6111770259e-04
-6.6000000000e-02 4.5326643830e-02 4.5281555556e-02 9.9573157179e-04 5.5235516537e-02 5.5192555556e-02 7.7838362878e-04 4.9197078586e-02 4.9204702594e-02 -1.5494471369e-04
-6.5000000000e-02 4.5467863547e-02 4.5426388889e-02 9.1300803921e-04 5.5244731724e-02 5.5203472222e-02 7.4740772674e-04 4.9293586900e-02 4.9300927639e-02 -1.4889658263e-04
-6.4000000000e-02 4.5609550705e-02 4.5571555556e-02 8.3374703846e-04 5.5253830694e-02 5.5214222222e-02 7.1735994368e-04 4.9390090292e-02 4.9397152684e-02 -1.4297165057e-04
-6.3000000000e-02 4.5751703404e-02 4.5717055556e-02 7.5787575721e-04 5.5262812694e-02 5.5224805556e-02 6.8822585177e-04 4.9486588810e-02 4.9493377729e-02 -1.3716823674e-04
-6.2000000000e-02 4.5894319738e-02 4.5862888889e-02 6.8532204398e-04 5.5271676974e-02 5.5235222222e-02 6.5999103257e-04 4.9583082503e-02 4.9589602774e-02 -1.3148463902e-04
-6.1000000000e-02 4.6037397796e-02 4.6009055556e-02 6.1601440354e-04 5.5280422777e-02 5.5245472222e-02 6.3264107662e-04 4.9679571422e-02 4.9685827819e-02 -1.2591913444e-04
-6.0000000000e-02 4.6180935664e-02 4.6155555556e-02 5.4988199223e-04 5.5289049351e-02 5.5255555556e-02 6.0616158310e-04 4.9776055621e-02 4.9782052864e-02 -1.2046997974e-04
-5.9000000000e-02 4.6324931421e-02 4.6302388889e-02 4.8685461341e-04 5.5297555938e-02 5.5265472222e-02 5.8053815932e-04 4.9872535152e-02 4.9878277909e-02 -1.1513541194e-04
-5.8000000000e-02 4.6469383139e-02 4.6449555556e-02 4.2686271285e-04 5.5305941782e-02 5.5275222222e-02 5.5575642044e-04 4.9969010073e-02 4.9974502953e-02 -1.0991364878e-04
-5.7000000000e-02 4.6614288888e-02 4.6597055556e-02 3.6983737418e-04 5.5314206125e-02 5.5284805556e-02 5.3180198901e-04 5.0065480441e-02 5.0070727998e-02 -1.0480288931e-04
-5.6000000000e-02 4.6759646732e-02 4.6744888889e-02 3.1571031434e-04 5.5322348209e-02 5.5294222222e-02 5.0866049458e-04 5.0161946315e-02 5.0166953043e-02 -9.9801314445e-05
-5.5000000000e-02 4.6905454730e-02 4.6893055556e-02 2.6441387902e-04 5.5330367273e-02 5.5303472222e-02 4.8631757332e-04 5.0258407756e-02 5.0263178088e-02 -9.4907087356e-05
-5.4000000000e-02 4.7051710935e-02 4.7041555556e-02 2.1588103818e-04 5.5338262556e-02 5.5312555556e-02 4.6475886764e-04 5.0354864826e-02 5.0359403133e-02 -9.0118354087e-05
-5.3000000000e-02 4.7198413397e-02 4.7190388889e-02 1.7004538161e-04 5.5346033298e-02 5.5321472222e-02 4.4397002575e-04 5.0451317590e-02 5.0455628178e-02 -8.5433244022e-05
-5.2000000000e-02 4.7345560158e-02 4.7339555556e-02 1.2684111434e-04 5.5353678734e-02 5.5330222222e-02 4.2393670133e-04 5.0547766112e-02 5.0551853223e-02 -8.0849870361e-05
-5.1000000000e-02 4.7493149257e-02 4.7489055556e-02 8.6203052312e-05 5.5361198102e-02 5.5338805556e-02 4.0464455310e-04 5.0644210460e-02 5.0648078267e-02 -7.6366330669e-05
-5.0000000000e-02 4.7641178729e-02 4.7638888889e-02 4.8066617900e-05 5.5368590636e-02 5.5347222222e-02 3.8607924444e-04 5.0740650701e-02 5.0744303312e-02 -7.1980707304e-05
-4.9000000000e-02 4.7789646603e-02 4.7789055556e-02 1.2367835503e-05 5.5375855571e-02 5.5355472222e-02 3.6822644303e-04 5.0837086908e-02 5.0840528357e-02 -6.7691067939e-05
-4.8000000000e-02 4.7938550902e-02 4.7939555556e-02 -2.0956672842e-05 5.5382992140e-02 5.5363555556e-02 3.5107182040e-04 5.0933519149e-02 5.0936753402e-02 -6.3495466042e-05
-4.7000000000e-02 4.8087889646e-02 4.8090388889e-02 -5.1969691802e-05 5.5389999575e-02 5.5371472222e-02 3.3460105164e-04 5.1029947499e-02 5.1032978447e-02 -5.9391941342e-05
-4.6000000000e-02 4.8237660850e-02 4.8241555556e-02 -8.0733417133e-05 5.5396877108e-02 5.5379222222e-02 3.1879981492e-04 5.1126372032e-02 5.1129203492e-02 -5.5378520281e-05
-4.5000000000e-02 4.8387862523e-02 4.8393055556e-02 -1.0730945994e-04 5.5403623969e-02 5.5386805556e-02 3.0365379118e-04 5.1222792824e-02 5.1225428537e-02 -5.1453216511e-05
-4.4000000000e-02 4.8538492670e-02 4.8544888889e-02 -1.3175885106e-04 5.5410239388e-02 5.5394222222e-02 2.8914866370e-04 5.1319209951e-02 5.1321653581e-02 -4.7614031367e-05
-4.3000000000e-02 4.8689549292e-02 4.8697055556e-02 -1.5414204524e-04 5.5416722592e-02 5.5401472222e-02 2.7527011775e-04 5.1415623492e-02 5.1417878626e-02 -4.3858954291e-05
-4.2000000000e-02 4.8841030384e-02 4.8849555556e-02 -1.7451892551e-04 5.5423072810e-02 5.5408555556e-02 2.6200384017e-04 5.1512033527e-02 5.1514103671e-02 -4.0185963271e-05
-4.1000000000e-02 4.8992933936e-02 4.9002388889e-02 -1.9294880732e-04 5.5429289268e-02 5.5415472222e-02 2.4933551905e-04 5.1608440138e-02 5.1610328716e-02 -3.6593025337e-05
-4.0000000000e-02 4.9145257936e-02 4.9155555556e-02 -2.0949044281e-04 5.5435371191e-02 5.5422222222e-02 2.3725084330e-04 5.1704843407e-02 5.1706553761e-02 -3.3078097017e-05
-3.9000000000e-02 4.9298000365e-02 4.9309055556e-02 -2.2420202498e-04 5.5441317805e-02 5.5428805556e-02 2.2573550228e-04 5.1801243417e-02 5.1802778806e-02 -2.9639124701e-05
-3.8000000000e-02 4.9451159200e-02 4.9462888889e-02 -2.3714119185e-04 5.5447128332e-02 5.5435222222e-02 2.1477518547e-04 5.1897640254e-02 5.1899003851e-02 -2.6274045140e-05
-3.7000000000e-02 4.9604732414e-02 4.9617055556e-02 -2.4836503065e-04 5.5452801997e-02 5.5441472222e-02 2.0435558200e-04 5.1994034004e-02 5.1995228896e-02 -2.2980785887e-05
-3.6000000000e-02 4.9758717974e-02 4.9771555556e-02 -2.5793008191e-04 5.5458338019e-02 5.5447555556e-02 1.9446238039e-04 5.2090424756e-02 5.2091453940e-02 -1.9757265660e-05
-3.5000000000e-02 4.9913113844e-02 4.9926388889e-02 -2.6589234353e-04 5.5463735621e-02 5.5453472222e-02 1.8508126806e-04 5.2186812597e-02 5.2187678985e-02 -1.6601394838e-05
-3.4000000000e-02 5.0067917984e-02 5.0081555556e-02 -2.7230727496e-04 5.5468994022e-02 5.5459222222e-02 1.7619793106e-04 5.2283197618e-02 5.2283904030e-02 -1.3511075844e-05
-3.3000000000e-02 5.0223128347e-02 5.0237055556e-02 -2.7722980114e-04 5.5474112442e-02 5.5464805556e-02 1.6779805361e-04 5.2379579911e-02 5.2380129075e-02 -1.0484203573e-05
-3.2000000000e-02 5.0378742884e-02 5.0392888889e-02 -2.8071431662e-04 5.5479090098e-02 5.5470222222e-02 1.5986731779e-04 5.2475959568e-02 5.2476354120e-02 -7.5186657886e-06
-3.1000000000e-02 5.0534759540e-02 5.0549055556e-02 -2.8281468954e-04 5.5483926207e-02 5.5475472222e-02 1.5239140312e-04 5.2572336682e-02 5.2572579165e-02 -4.6123435693e-06
-3.0000000000e-02 5.0691176258e-02 5.0705555556e-02 -2.8358426560e-04 5.5488619986e-02 5.5480555556e-02 1.4535598622e-04 5.2668711349e-02 5.2668804210e-02 -1.7631116704e-06
-2.9000000000e-02 5.0847990974e-02 5.0862388889e-02 -2.8307587208e-04 5.5493170651e-02 5.5485472222e-02 1.3874674041e-04 5.2765083664e-02 5.2765029254e-02 1.0311610536e-06
-2.8000000000e-02 5.1005201621e-02 5.1019555556e-02 -2.8134182170e-04 5.5497577414e-02 5.5490222222e-02 1.3254933540e-04 5.2861453724e-02 5.2861254299e-02 3.7726112478e-06
-2.7000000000e-02 5.1162806128e-02 5.1177055556e-02 -2.7843391663e-04 5.5501839491e-02 5.5494805556e-02 1.2674943684e-04 5.2957821629e-02 5.2957479344e-02 6.4633806637e-06
-2.6000000000e-02 5.1320802418e-02 5.1334888889e-02 -2.7440345233e-04 5.5505956093e-02 5.5499222222e-02 1.2133270599e-04 5.3054187476e-02 5.3053704389e-02 9.1056157812e-06
-2.5000000000e-02 5.1479188413e-02 5.1493055556e-02 -2.6930122144e-04 5.5509926432e-02 5.5503472222e-02 1.1628479936e-04 5.3150551366e-02 5.3149929434e-02 1.1701467408e-05
-2.4000000000e-02 5.1637962027e-02 5.1651555556e-02 -2.6317751763e-04 5.5513749720e-02 5.5507555556e-02 1.1159136832e-04 5.3246913401e-02 5.3246154479e-02 1.4253090320e-05
-2.3000000000e-02 5.1797121174e-02 5.1810388889e-02 -2.5608213943e-04 5.5517425165e-02 5.5511472222e-02 1.0723805874e-04 5.3343273683e-02 5.3342379524e-02 1.6762642833e-05
-2.2000000000e-02 5.1956663759e-02 5.1969555556e-02 -2.4806439402e-04 5.5520951977e-02 5.5515222222e-02 1.0321051063e-04 5.3439632315e-02 5.3438604569e-02 1.9232286474e-05
-2.1000000000e-02 5.2116587688e-02 5.2129055556e-02 -2.3917310106e-04 5.5524329363e-02 5.5518805556e-02 9.9494357743e-05 5.3535989402e-02 5.3534829613e-02 2.1664185601e-05
-2.0000000000e-02 5.2276890858e-02 5.2288888889e-02 -2.2945659638e-04 5.5527556532e-02 5.5522222222e-02 9.6075227256e-05 5.3632345049e-02 5.3631054658e-02 2.4060506999e-05
-1.9000000000e-02 5.2437571167e-02 5.2449055556e-02 -2.1896273575e-04 5.5530632690e-02 5.5525472222e-02 9.2938739353e-05 5.3728699362e-02 5.3727279703e-02 2.6423419577e-05
-1.8000000000e-02 5.2598626504e-02 5.2609555556e-02 -2.0773889861e-04 5.5533557041e-02 5.5528555556e-02 9.0070506893e-05 5.3825052448e-02 5.3823504748e-02 2.8755093934e-05
-1.7000000000e-02 5.2760054759e-02 5.2770388889e-02 -1.9583199174e-04 5.5536328790e-02 5.5531472222e-02 8.7456135033e-05 5.3921404416e-02 5.3919729793e-02 3.1057702045e-05
-1.6000000000e-02 5.2921853813e-02 5.2931555556e-02 -1.8328845292e-04 5.5538947142e-02 5.5534222222e-02 8.5081220844e-05 5.4017755374e-02 5.4015954838e-02 3.3333416905e-05
-1.5000000000e-02 5.3084021546e-02 5.3093055556e-02 -1.7015425457e-04 5.5541411298e-02 5.5536805556e-02 8.2931352978e-05 5.4114105433e-02 5.4112179883e-02 3.5584412157e-05
-1.4000000000e-02 5.3246555835e-02 5.3254888889e-02 -1.5647490739e-04 5.5543720461e-02 5.5539222222e-02 8.0992111268e-05 5.4210454702e-02 5.4208404927e-02 3.7812861777e-05
-1.3000000000e-02 5.3409454551e-02 5.3417055556e-02 -1.4229546395e-04 5.5545873832e-02 5.5541472222e-02 7.9249066407e-05 5.4306803295e-02 5.4304629972e-02 4.0020939657e-05
-1.2000000000e-02 5.3572715562e-02 5.3579555556e-02 -1.2766052227e-04 5.5547870611e-02 5.5543555556e-02 7.7687779517e-05 5.4403151322e-02 5.4400855017e-02 4.2210819345e-05
-1.1000000000e-02 5.3736336731e-02 5.3742388889e-02 -1.1261422935e-04 5.5549709997e-02 5.5545472222e-02 7.6293801855e-05 5.4499498897e-02 5.4497080062e-02 4.4384673654e-05
-1.0000000000e-02 5.3900315920e-02 5.3905555556e-02 -9.7200284716e-05 5.5551391190e-02 5.5547222222e-02 7.5052674406e-05 5.4595846135e-02 5.4593305107e-02 4.6544674362e-05
-9.0000000000e-03 5.4064650985e-02 5.4069055556e-02 -8.1461943918e-05 5.5552913386e-02 5.5548805556e-02 7.3949927514e-05 5.4692193149e-02 5.4689530152e-02 4.8692991827e-05
-8.0000000000e-03 5.4229339779e-02 5.4232888889e-02 -6.5442022008e-05 5.5554275782e-02 5.5550222222e-02 7.2971080534e-05 5.4788540055e-02 5.4785755197e-02 5.0831794720e-05
-7.0000000000e-03 5.4394380151e-02 5.4397055556e-02 -4.9182897027e-05 5.5555477575e-02 5.5551472222e-02 7.2101641491e-05 5.4884886970e-02 5.4881980242e-02 5.2963249648e-05
-6.0000000000e-03 5.4559769946e-02 5.4561555556e-02 -3.2726513410e-05 5.5556517959e-02 5.5552555556e-02 7.1327106646e-05 5.4981234009e-02 5.4978205286e-02 5.5089520843e-05
-5.0000000000e-03 5.4725507007e-02 5.4726388889e-02 -1.6114385416e-05 5.5557396128e-02 5.5553472222e-02 7.0632960197e-05 5.5077581292e-02 5.5074430331e-02 5.7212769867e-05
-4.0000000000e-03 5.4891589171e-02 5.4891555556e-02 6.1239949643e-07 5.5558111277e-02 5.5554222222e-02 7.0004673868e-05 5.5173928935e-02 5.5170655376e-02 5.9335155266e-05
-3.0000000000e-03 5.5058014274e-02 5.5057055556e-02 1.7413177268e-05 5.5558662598e-02 5.5554805556e-02 6.9427706620e-05 5.5270277059e-02 5.5266880421e-02 6.1458832243e-05
-2.0000000000e-03 5.5224780146e-02 5.5222888889e-02 3.4247703938e-05 5.5559049283e-02 5.5555222222e-02 6.8887504149e-05 5.5366625782e-02 5.5363105466e-02 6.3585952388e-05
-1.0000000000e-03 5.5391884615e-02 5.5389055556e-02 5.1076152273e-05 5.5559270522e-02 5.5555472222e-02 6.8369498687e-05 5.5462975224e-02 5.5459330511e-02 6.5718663340e-05
0.0000000000e+00 5.5559325506e-02 5.5555555556e-02 6.7859108493e-05 5.5559325506e-02 5.5555555556e-02 6.7859108493e-05 5.5559325506e-02 5.5555555556e-02 6.7859108493e-05
1.0000000000e-03 5.5727100639e-02 5.5722388889e-02 8.4557568999e-05 5.5559213424e-02 5.5555472222e-02 6.7341737586e-05 5.5655676750e-02 5.5651780600e-02 7.0009426671e-05
2.0000000000e-03 5.5895207830e-02 5.5889555556e-02 1.0113293710e-04 5.5558933465e-02 5.5555222222e-02 6.6802775332e-05 5.5752029077e-02 5.5748005645e-02 7.2171751860e-05
3.0000000000e-03 5.6063644895e-02 5.6057055556e-02 1.1754701978e-04 5.5558484817e-02 5.5554805556e-02 6.6227596076e-05 5.5848382609e-02 5.5844230690e-02 7.4348212873e-05
4.0000000000e-03 5.6232409644e-02 5.6224888889e-02 1.3376202448e-04 5.5557866666e-02 5.5554222222e-02 6.5601558812e-05 5.5944737470e-02 5.5940455735e-02 7.6540933094e-05
5.0000000000e-03 5.6401499883e-02 5.6393055556e-02 1.4974055594e-04 5.5557078198e-02 5.5553472222e-02 6.4910006783e-05 5.6041093782e-02 5.6036680780e-02 7.8752030172e-05
6.0000000000e-03 5.6570913417e-02 5.6561555556e-02 1.6544561300e-04 5.5556118600e-02 5.5552555556e-02 6.4138267131e-05 5.6137451670e-02 5.6132905825e-02 8.0983615704e-05
7.0000000000e-03 5.6740648046e-02 5.6730388889e-02 1.8084058545e-04 5.5554987056e-02 5.5551472222e-02 6.3271650529e-05 5.6233811258e-02 5.6229130870e-02 8.3237794996e-05
8.0000000000e-03 5.6910701567e-02 5.6899555556e-02 1.9588925094e-04 5.5553682748e-02 5.5550222222e-02 6.2295450811e-05 5.6330172671e-02 5.6325355914e-02 8.5516666734e-05
9.0000000000e-03 5.7081071775e-02 5.7069055556e-02 2.1055577183e-04 5.5552204862e-02 5.5548805556e-02 6.1194944605e-05 5.6426536034e-02 5.6421580959e-02 8.7822322744e-05
1.0000000000e-02 5.7251756460e-02 5.7238888889e-02 2.2480469217e-04 5.5550552578e-02 5.5547222222e-02 5.9955390969e-05 5.6522901471e-02 5.6517806004e-02 9.0156847671e-05
1.1000000000e-02 5.7422753410e-02 5.7409055556e-02 2.3860093460e-04 5.5548725078e-02 5.5545472222e-02 5.8562031022e-05 5.6619269110e-02 5.6614031049e-02 9.2522318734e-05
1.2000000000e-02 5.7594060410e-02 5.7579555556e-02 2.5190979728e-04 5.5546721543e-02 5.5543555556e-02 5.7000087592e-05 5.6715639077e-02 5.6710256094e-02 9.4920805446e-05
1.3000000000e-02 5.7765675241e-02 5.7750388889e-02 2.6469695095e-04 5.5544541153e-02 5.5541472222e-02 5.5254764802e-05 5.6812011498e-02 5.6806481139e-02 9.7354369348e-05
1.4000000000e-02 5.7937595681e-02 5.7921555556e-02 2.7692843592e-04 5.5542183087e-02 5.5539222222e-02 5.3311247754e-05 5.6908386500e-02 5.6902706184e-02 9.9825063715e-05
1.5000000000e-02 5.8109819507e-02 5.8093055556e-02 2.8857065903e-04 5.5539646524e-02 5.5536805556e-02 5.1154702144e-05 5.7004764210e-02 5.6998931229e-02 1.0233493333e-04
1.6000000000e-02 5.8282344490e-02 5.8264888889e-02 2.9959039078e-04 5.5536930641e-02 5.5534222222e-02 4.8770273870e-05 5.7101144757e-02 5.7095156273e-02 1.0488601418e-04
1.7000000000e-02 5.8455168399e-02 5.8437055556e-02 3.0995476235e-04 5.5534034616e-02 5.5531472222e-02 4.6143088685e-05 5.7197528267e-02 5.7191381318e-02 1.0748033322e-04
1.8000000000e-02 5.8628289002e-02 5.8609555556e-02 3.1963126271e-04 5.5530957624e-02 5.5528555556e-02 4.3258251839e-05 5.7293914869e-02 5.7287606363e-02 1.1011990812e-04
1.9000000000e-02 5.8801704061e-02 5.8782388889e-02 3.2858773572e-04 5.5527698841e-02 5.5525472222e-02 4.0100847636e-05 5.7390304691e-02 5.7383831408e-02 1.1280674701e-04
2.0000000000e-02 5.8975411337e-02 5.8955555556e-02 3.3679237728e-04 5.5524257441e-02 5.5522222222e-02 3.6655939193e-05 5.7486697862e-02 5.7480056453e-02 1.1554284817e-04
2.1000000000e-02 5.9149408588e-02 5.9129055556e-02 3.4421373248e-04 5.5520632600e-02 5.5518805556e-02 3.2908567934e-05 5.7583094511e-02 5.7576281498e-02 1.1833019988e-04
2.2000000000e-02 5.9323693569e-02 5.9302888889e-02 3.5082069273e-04 5.5516823490e-02 5.5515222222e-02 2.8843753297e-05 5.7679494765e-02 5.7672506543e-02 1.2117078009e-04
2.3000000000e-02 5.9498264032e-02 5.9477055556e-02 3.5658249303e-04 5.5512829283e-02 5.5511472222e-02 2.4446492340e-05 5.7775898755e-02 5.7768731587e-02 1.2406655621e-04
2.4000000000e-02 5.9673117726e-02 5.9651555556e-02 3.6146870913e-04 5.5508649152e-02 5.5507555556e-02 1.9701759343e-05 5.7872306609e-02 5.7864956632e-02 1.2701948486e-04
2.5000000000e-02 5.9848252398e-02 5.9826388889e-02 3.6544925477e-04 5.5504282268e-02 5.5503472222e-02 1.4594505504e-05 5.7968718457e-02 5.7961181677e-02 1.3003151163e-04
2.6000000000e-02 6.0023665792e-02 6.0001555556e-02 3.6849437896e-04 5.5499727801e-02 5.5499222222e-02 9.1096584699e-06 5.8065134428e-02 5.8057406722e-02 1.3310457083e-04
2.7000000000e-02 6.0199355648e-02 6.0177055556e-02 3.7057466324e-04 5.5494984922e-02 5.5494805556e-02 3.2321220361e-06 5.8161554652e-02 5.8153631767e-02 1.3624058526e-04
2.8000000000e-02 6.0375319705e-02 6.0352888889e-02 3.7166101897e-04 5.5490052798e-02 5.5490222222e-02 -3.0532242673e-06 5.8257979257e-02 5.8249856812e-02 1.3944146600e-04
2.9000000000e-02 6.0551555700e-02 6.0529055556e-02 3.7172468466e-04 5.5484930599e-02 5.5485472222e-02 -9.7615255677e-06 5.8354408374e-02 5.8346081857e-02 1.4270911214e-04
3.0000000000e-02 6.0728061365e-02 6.0705555556e-02 3.7073722329e-04 5.5479617493e-02 5.5480555556e-02 -1.6907951952e-05 5.8450842132e-02 5.8442306902e-02 1.4604541058e-04
3.1000000000e-02 6.0904834431e-02 6.0882388889e-02 3.6867051969e-04 5.5474112646e-02 5.5475472222e-02 -2.4507698942e-05 5.8547280661e-02 5.8538531946e-02 1.4945223576e-04
3.2000000000e-02 6.1081872626e-02 6.1059555556e-02 3.6549677788e-04 5.5468415225e-02 5.5470222222e-02 -3.2575987804e-05 5.8643724090e-02 5.8634756991e-02 1.5293144953e-04
3.3000000000e-02 6.1259173677e-02 6.1237055556e-02 3.6118851848e-04 5.5462524395e-02 5.5464805556e-02 -4.1128065983e-05 5.8740172548e-02 5.8730982036e-02 1.5648490080e-04
3.4000000000e-02 6.1436735306e-02 6.1414888889e-02 3.5571857616e-04 5.5456439322e-02 5.5459222222e-02 -5.0179207428e-05 5.8836626165e-02 5.8827207081e-02 1.6011442541e-04
3.5000000000e-02 6.1614555234e-02 6.1593055556e-02 3.4906009700e-04 5.5450159170e-02 5.5453472222e-02 -5.9744713013e-05 5.8933085071e-02 5.8923432126e-02 1.6382184589e-04
3.6000000000e-02 6.1792631179e-02 6.1771555556e-02 3.4118653601e-04 5.5443683103e-02 5.5447555556e-02 -6.9839910903e-05 5.9029549395e-02 5.9019657171e-02 1.6760897124e-04
3.7000000000e-02 6.1970960857e-02 6.1950388889e-02 3.3207165457e-04 5.5437010284e-02 5.5441472222e-02 -8.0480156963e-05 5.9126019265e-02 5.9115882216e-02 1.7147759668e-04
3.8000000000e-02 6.2149541982e-02 6.2129555556e-02 3.2168951792e-04 5.5430139875e-02 5.5435222222e-02 -9.1680835106e-05 5.9222494811e-02 5.9212107260e-02 1.7542950354e-04
3.9000000000e-02 6.2328372266e-02 6.2309055556e-02 3.1001449267e-04 5.5423071038e-02 5.5428805556e-02 -1.0345735770e-04 5.9318976162e-02 5.9308332305e-02 1.7946645893e-04
4.0000000000e-02 6.2507449416e-02 6.2488888889e-02 2.9702124435e-04 5.5415802934e-02 5.5422222222e-02 -1.1582516597e-04 5.9415463446e-02 5.9404557350e-02 1.8359021561e-04
4.1000000000e-02 6.2686771141e-02 6.2669055556e-02 2.8268473493e-04 5.5408334724e-02 5.5415472222e-02 -1.2879973034e-04 5.9511956791e-02 5.9500782395e-02 1.8780251175e-04
4.2000000000e-02 6.2866335144e-02 6.2849555556e-02 2.6698022040e-04 5.5400665568e-02 5.5408555556e-02 -1.4239655086e-04 5.9608456327e-02 5.9597007440e-02 1.9210507077e-04
4.3000000000e-02 6.3046139127e-02 6.3030388889e-02 2.4988324835e-04 5.5392794625e-02 5.5401472222e-02 -1.5663115760e-04 5.9704962181e-02 5.9693232485e-02 1.9649960106e-04
4.4000000000e-02 6.3226180791e-02 6.3211555556e-02 2.3136965558e-04 5.5384721054e-02 5.5394222222e-02 -1.7151911101e-04 5.9801474481e-02 5.9789457530e-02 2.0098779587e-04
4.5000000000e-02 6.3406457834e-02 6.3393055556e-02 2.1141556570e-04 5.5376444013e-02 5.5386805556e-02 -1.8707600237e-04 5.9897993354e-02 5.9885682574e-02 2.0557133307e-04
4.6000000000e-02 6.3586967952e-02 6.3574888889e-02 1.8999738679e-04 5.5367962660e-02 5.5379222222e-02 -2.0331745408e-04 5.9994518928e-02 5.9981907619e-02 2.1025187493e-04
4.7000000000e-02 6.3767708837e-02 6.3757055556e-02 1.6709180906e-04 5.5359276150e-02 5.5371472222e-02 -2.2025912016e-04 6.0091051329e-02 6.0078132664e-02 2.1503106797e-04
4.8000000000e-02 6.3948678183e-02 6.3939555556e-02 1.4267580252e-04 5.5350383642e-02 5.5363555556e-02 -2.3791668662e-04 6.0187590685e-02 6.0174357709e-02 2.1991054278e-04
4.9000000000e-02 6.4129873678e-02 6.4122388889e-02 1.1672661464e-04 5.5341284290e-02 5.5355472222e-02 -2.5630587179e-04 6.0284137121e-02 6.0270582754e-02 2.2489191377e-04
5.0000000000e-02 6.4311293011e-02 6.4305555556e-02 8.9221768114e-05 5.5331977249e-02 5.5347222222e-02 -2.7544242682e-04 6.0380690763e-02 6.0366807799e-02 2.2997677906e-04
5.1000000000e-02 6.4492933867e-02 6.4489055556e-02 6.0139058566e-05 5.5322461675e-02 5.5338805556e-02 -2.9534213601e-04 6.0477251737e-02 6.0463032844e-02 2.3516672019e-04
5.2000000000e-02 6.4674793929e-02 6.4672888889e-02 2.9456552267e-05 5.5312736720e-02 5.5330222222e-02 -3.1602081722e-04 6.0573820168e-02 6.0559257889e-02 2.4046330208e-04
5.3000000000e-02 6.4856870881e-02 6.4857055556e-02 -2.8474160468e-06 5.5302801539e-02 5.5321472222e-02 -3.3749432232e-04 6.0670396180e-02 6.0655482933e-02 2.4586807273e-04
5.4000000000e-02 6.5039162401e-02 6.5041555556e-02 -3.6794245429e-05 5.5292655285e-02 5.5312555556e-02 -3.5977853751e-04 6.0766979898e-02 6.0751707978e-02 2.5138256309e-04
5.5000000000e-02 6.5221666168e-02 6.5226388889e-02 -7.2405070931e-05 5.5282297110e-02 5.5303472222e-02 -3.8288938382e-04 6.0863571446e-02 6.0847933023e-02 2.5700828686e-04
5.6000000000e-02 6.5404379858e-02 6.5411555556e-02 -1.0970076577e-04 5.5271726165e-02 5.5294222222e-02 -4.0684281743e-04 6.0960170947e-02 6.0944158068e-02 2.6274674038e-04
5.7000000000e-02 6.5587301146e-02 6.5597055556e-02 -1.4870194349e-04 5.5260941602e-02 5.5284805556e-02 -4.3165483014e-04 6.1056778523e-02 6.1040383113e-02 2.6859940235e-04
5.8000000000e-02 6.5770427705e-02 6.5782888889e-02 -1.8942896015e-04 5.5249942572e-02 5.5275222222e-02 -4.5734144976e-04 6.1153394298e-02 6.1136608158e-02 2.7456773377e-04
5.9000000000e-02 6.5953757205e-02 6.5969055556e-02 -2.3190191641e-04 5.5238728225e-02 5.5265472222e-02 -4.8391874051e-04 6.1250018392e-02 6.1232833203e-02 2.8065317770e-04
6.0000000000e-02 6.6137287317e-02 6.6155555556e-02 -2.7614065969e-04 5.5227297710e-02 5.5255555556e-02 -5.1140280344e-04 6.1346650927e-02 6.1329058247e-02 2.8685715910e-04
6.1000000000e-02 6.6321015707e-02 6.6342388889e-02 -3.2216478624e-04 5.5215650176e-02 5.5245472222e-02 -5.3980977685e-04 6.1443292023e-02 6.1425283292e-02 2.9318108468e-04
6.2000000000e-02 6.6504940043e-02 6.6529555556e-02 -3.6999364328e-04 5.5203784773e-02 5.5235222222e-02 -5.6915583670e-04 6.1539941802e-02 6.1521508337e-02 2.9962634277e-04
6.3000000000e-02 6.6689057988e-02 6.6717055556e-02 -4.1964633098e-04 5.5191700648e-02 5.5224805556e-02 -5.9945719704e-04 6.1636600381e-02 6.1617733382e-02 3.0619430307e-04
6.4000000000e-02 6.6873367205e-02 6.6904888889e-02 -4.7114170459e-04 5.5179396950e-02 5.5214222222e-02 -6.3073011038e-04 6.1733267880e-02 6.1713958427e-02 3.1288631658e-04
6.5000000000e-02 6.7057865357e-02 6.7093055556e-02 -5.2449837646e-04 5.5166872824e-02 5.5203472222e-02 -6.6299086820e-04 6.1829944417e-02 6.1810183472e-02 3.1970371539e-04
6.6000000000e-02 6.7242550102e-02 6.7281555556e-02 -5.7973471804e-04 5.5154127419e-02 5.5192555556e-02 -6.9625580129e-04 6.1926630110e-02 6.1906408517e-02 3.2664781253e-04
6.7000000000e-02 6.7427419099e-02 6.7470388889e-02 -6.3686886187e-04 5.5141159879e-02 5.5181472222e-02 -7.3054128020e-04 6.2023325074e-02 6.2002633562e-02 3.3371990185e-04
6.8000000000e-02 6.7612470005e-02 6.7659555556e-02 -6.9591870365e-04 5.5127969351e-02 5.5170222222e-02 -7.6586371568e-04 6.2120029427e-02 6.2098858606e-02 3.4092125784e-04
6.9000000000e-02 6.7797700476e-02 6.7849055556e-02 -7.5690190411e-04 5.5114554980e-02 5.5158805556e-02 -8.0223955911e-04 6.2216743284e-02 6.2195083651e-02 3.4825313545e-04
7.0000000000e-02 6.7983108166e-02 6.8038888889e-02 -8.1983589104e-04 5.5100915910e-02 5.5147222222e-02 -8.3968530290e-04 6.2313466759e-02 6.2291308696e-02 3.5571677000e-04
7.1000000000e-02 6.8168690727e-02 6.8229055556e-02 -8.8473786121e-04 5.5087051287e-02 5.5135472222e-02 -8.7821748097e-04 6.2410199967e-02 6.2387533741e-02 3.6331337701e-04
7.2000000000e-02 6.8354445811e-02 6.8419555556e-02 -9.5162478229e-04 5.5072960253e-02 5.5123555556e-02 -9.1785266910e-04 6.2506943019e-02 6.2483758786e-02 3.7104415203e-04
7.3000000000e-02 6.8540371068e-02 6.8610388889e-02 -1.0205133948e-03 5.5058641952e-02 5.5111472222e-02 -9.5860748546e-04 6.2603696029e-02 6.2579983831e-02 3.7891027054e-04
7.4000000000e-02 6.8726464147e-02 6.8801555556e-02 -1.0914202139e-03 5.5044095528e-02 5.5099222222e-02 -1.0004985910e-03 6.2700459109e-02 6.2676208876e-02 3.8691288778e-04
7.5000000000e-02 6.8912722696e-02 6.8993055556e-02 -1.1643615314e-03 5.5029320122e-02 5.5086805556e-02 -1.0435426899e-03 6.2797232367e-02 6.2772433920e-02 3.9505313859e-04
7.6000000000e-02 6.9099144360e-02 6.9184888889e-02 -1.2393534177e-03 5.5014314877e-02 5.5074222222e-02 -1.0877565299e-03 6.2894015916e-02 6.2868658965e-02 4.0333213734e-04
7.7000000000e-02 6.9285726786e-02 6.9377055556e-02 -1.3164117232e-03 5.4999078935e-02 5.5061472222e-02 -1.1331569031e-03 6.2990809863e-02 6.2964884010e-02 4.1175097772e-04
7.8000000000e-02 6.9472467618e-02 6.9569555556e-02 -1.3955520808e-03 5.4983611436e-02 5.5048555556e-02 -1.1797606459e-03 6.3087614316e-02 6.3061109055e-02 4.2031073265e-04
7.9000000000e-02 6.9659364497e-02 6.9762388889e-02 -1.4767899072e-03 5.4967911522e-02 5.5035472222e-02 -1.2275846398e-03 6.3184429383e-02 6.3157334100e-02 4.2901245414e-04
8.0000000000e-02 6.9846415067e-02 6.9955555556e-02 -1.5601404048e-03 5.4951978333e-02 5.5022222222e-02 -1.2766458118e-03 6.3281255169e-02 6.3253559145e-02 4.3785717313e-04
8.1000000000e-02 7.0033616967e-02 7.0149055556e-02 -1.6456185639e-03 5.4935811009e-02 5.5008805556e-02 -1.3269611346e-03 6.3378091781e-02 6.3349784190e-02 4.4684589940e-04
8.2000000000e-02 7.0220967839e-02 7.0342888889e-02 -1.7332391638e-03 5.4919408689e-02 5.4995222222e-02 -1.3785476276e-03 6.3474939322e-02 6.3446009234e-02 4.5597962142e-04
8.3000000000e-02 7.0408465320e-02 7.0537055556e-02 -1.8230167751e-03 5.4902770514e-02 5.4981472222e-02 -1.4314223567e-03 6.3571797895e-02 6.3542234279e-02 4.6525930621e-04
8.4000000000e-02 7.0596107048e-02 7.0731555556e-02 -1.9149657614e-03 5.4885895621e-02 5.4967555556e-02 -1.4856024352e-03 6.3668667604e-02 6.3638459324e-02 4.7468589928e-04
8.5000000000e-02 7.0783890661e-02 7.0926388889e-02 -2.0091002807e-03 5.4868783150e-02 5.4953472222e-02 -1.5411050242e-03 6.3765548548e-02 6.3734684369e-02 4.8426032440e-04
8.6000000000e-02 7.0971813794e-02 7.1121555556e-02 -2.1054342874e-03 5.4851432239e-02 5.4939222222e-02 -1.5979473328e-03 6.3862440829e-02 6.3830909414e-02 4.9398348360e-04
8.7000000000e-02 7.1159874082e-02 7.1317055556e-02 -2.2039815341e-03 5.4833842025e-02 5.4924805556e-02 -1.6561466189e-03 6.3959344545e-02 6.3927134459e-02 5.0385625693e-04
8.8000000000e-02 7.1348069160e-02 7.1512888889e-02 -2.3047555730e-03 5.4816011645e-02 5.4910222222e-02 -1.7157201895e-03 6.4056259796e-02 6.4023359504e-02 5.1387950243e-04
8.9000000000e-02 7.1536396660e-02 7.1709055556e-02 -2.4077697577e-03 5.4797940238e-02 5.4895472222e-02 -1.7766854012e-03 6.4153186677e-02 6.4119584549e-02 5.2405405600e-04
9.0000000000e-02 7.1724854216e-02 7.1905555556e-02 -2.5130372450e-03 5.4779626940e-02 5.4880555556e-02 -1.8390596607e-03 6.4250125285e-02 6.4215809593e-02 5.3438073124e-04
9.1000000000e-02 7.1913439460e-02 7.2102388889e-02 -2.6205709964e-03 5.4761070886e-02 5.4865472222e-02 -1.9028604252e-03 6.4347075714e-02 6.4312034638e-02 5.4486031938e-04
9.2000000000e-02 7.2102150022e-02 7.2299555556e-02 -2.7303837799e-03 5.4742271214e-02 5.4850222222e-02 -1.9681052028e-03 6.4444038058e-02 6.4408259683e-02 5.5549358915e-04
9.3000000000e-02 7.2290983533e-02 7.2497055556e-02 -2.8424881715e-03 5.4723227060e-02 5.4834805556e-02 -2.0348115534e-03 6.4541012411e-02 6.4504484728e-02 5.6628128667e-04
9.4000000000e-02 7.2479937622e-02 7.2694888889e-02 -2.9568965568e-03 5.4703937557e-02 5.4819222222e-02 -2.1029970887e-03 6.4637998862e-02 6.4600709773e-02 5.7722413536e-04
9.5000000000e-02 7.2669009920e-02 7.2893055556e-02 -3.0736211326e-03 5.4684401843e-02 5.4803472222e-02 -2.1726794728e-03 6.4734997502e-02 6.4696934818e-02 5.8832283581e-04
9.6000000000e-02 7.2858198053e-02 7.3091555556e-02 -3.1926739086e-03 5.4664619051e-02 5.4787555556e-02 -2.2438764229e-03 6.4832008420e-02 6.4793159863e-02 5.9957806568e-04
9.7000000000e-02 7.3047499651e-02 7.3290388889e-02 -3.3140667091e-03 5.4644588317e-02 5.4771472222e-02 -2.3166057096e-03 6.4929031704e-02 6.4889384907e-02 6.1099047960e-04
9.8000000000e-02 7.3236912340e-02 7.3489555556e-02 -3.4378111740e-03 5.4624308774e-02 5.4755222222e-02 -2.3908851574e-03 6.5026067440e-02 6.4985609952e-02 6.2256070907e-04
9.9000000000e-02 7.3426433748e-02 7.3689055556e-02 -3.5639187612e-03 5.4603779557e-02 5.4738805556e-02 -2.4667326453e-03 6.5123115713e-02 6.5081834997e-02 6.3428936236e-04
1.0000000000e-01 7.3616061500e-02 7.3888888889e-02 -3.6924007473e-03 5.4582999799e-02 5.4722222222e-02 -2.5441661072e-03 6.5220176607e-02 6.5178060042e-02 6.4617702439e-04
1.0100000000e-01 7.3805793223e-02 7.4089055556e-02 -3.8232682298e-03 5.4561968634e-02 5.4705472222e-02 -2.6232035324e-03 6.5317250205e-02 6.5274285087e-02 6.5822425668e-04
1.0200000000e-01 7.3995626542e-02 7.4289555556e-02 -3.9565321280e-03 5.4540685196e-02 5.4688555556e-02 -2.7038629664e-03 6.5414336587e-02 6.5370510132e-02 6.7043159718e-04
1.0300000000e-01 7.4185559082e-02 7.4490388889e-02 -4.0922031852e-03 5.4519148616e-02 5.4671472222e-02 -2.7861625108e-03 6.5511435835e-02 6.5466735177e-02 6.8279956026e-04
1.0400000000e-01 7.4375588468e-02 7.4691555556e-02 -4.2302919696e-03 5.4497358028e-02 5.4654222222e-02 -2.8701203243e-03 6.5608548025e-02 6.5562960222e-02 6.9532863655e-04
1.0500000000e-01 7.4565712324e-02 7.4893055556e-02 -4.3708088760e-03 5.4475312565e-02 5.4636805556e-02 -2.9557546232e-03 6.5705673236e-02 6.5659185266e-02 7.0801929288e-04
1.0600000000e-01 7.4755928273e-02 7.5094888889e-02 -4.5137641274e-03 5.4453011358e-02 5.4619222222e-02 -3.0430836816e-03 6.5802811544e-02 6.5755410311e-02 7.2087197219e-04
1.0700000000e-01 7.4946233941e-02 7.5297055556e-02 -4.6591677763e-03 5.4430453541e-02 5.4601472222e-02 -3.1321258323e-03 6.5899963021e-02 6.5851635356e-02 7.3388709342e-04
1.0800000000e-01 7.5136626949e-02 7.5499555556e-02 -4.8070297060e-03 5.4407638243e-02 5.4583555556e-02 -3.2228994669e-03 6.5997127743e-02 6.5947860401e-02 7.4706505145e-04
1.0900000000e-01 7.5327104922e-02 7.5702388889e-02 -4.9573596324e-03 5.4384564599e-02 5.4565472222e-02 -3.3154230369e-03 6.6094305779e-02 6.6044085446e-02 7.6040621701e-04
1.1000000000e-01 7.5517665482e-02 7.5905555556e-02 -5.1101671052e-03 5.4361231737e-02 5.4547222222e-02 -3.4097150536e-03 6.6191497200e-02 6.6140310491e-02 7.7391093655e-04
1.1100000000e-01 7.5708306253e-02 7.6109055556e-02 -5.2654615092e-03 5.4337638791e-02 5.4528805556e-02 -3.5057940891e-03 6.6288702075e-02 6.6236535536e-02 7.8757953223e-04
1.1200000000e-01 7.5899024857e-02 7.6312888889e-02 -5.4232520660e-03 5.4313784891e-02 5.4510222222e-02 -3.6036787766e-03 6.6385920471e-02 6.6332760580e-02 8.0141230180e-04
1.1300000000e-01 7.6089818916e-02 7.6517055556e-02 -5.5835478352e-03 5.4289669168e-02 5.4491472222e-02 -3.7033878109e-03 6.6483152452e-02 6.6428985625e-02 8.1540951850e-04
1.1400000000e-01 7.6280686053e-02 7.6721555556e-02 -5.7463577157e-03 5.4265290753e-02 5.4472555556e-02 -3.8049399492e-03 6.6580398084e-02 6.6525210670e-02 8.2957143103e-04
1.1500000000e-01 7.6471623891e-02 7.6926388889e-02 -5.9116904472e-03 5.4240648776e-02 5.4453472222e-02 -3.9083540115e-03 6.6677657429e-02 6.6621435715e-02 8.4389826344e-04
1.1600000000e-01 7.6662630051e-02 7.7131555556e-02 -6.0795546116e-03 5.4215742367e-02 5.4434222222e-02 -4.0136488810e-03 6.6774930547e-02 6.6717660760e-02 8.5839021505e-04
1.1700000000e-01 7.6853702157e-02 7.7337055556e-02 -6.2499586342e-03 5.4190570658e-02 5.4414805556e-02 -4.1208435050e-03 6.6872217498e-02 6.6813885805e-02 8.7304746040e-04
1.1800000000e-01 7.7044837832e-02 7.7542888889e-02 -6.4229107851e-03 5.4165132777e-02 5.4395222222e-02 -4.2299568951e-03 6.6969518340e-02 6.6910110850e-02 8.8787014917e-04
1.1900000000e-01 7.7236034696e-02 7.7749055556e-02 -6.5984191805e-03 5.4139427855e-02 5.4375472222e-02 -4.3410081279e-03 6.7066833128e-02 6.7006335894e-02 9.0285840608e-04
1.2000000000e-01 7.7427290374e-02 7.7955555556e-02 -6.7764917840e-03 5.4113455023e-02 5.4355555556e-02 -4.4540163456e-03 6.7164161918e-02 6.7102560939e-02 9.1801233087e-04
1.2100000000e-01 7.7618602487e-02 7.8162388889e-02 -6.9571364080e-03 5.4087213409e-02 5.4335472222e-02 -4.5690007567e-03 6.7261504761e-02 6.7198785984e-02 9.3333199819e-04
1.2200000000e-01 7.7809968660e-02 7.8369555556e-02 -7.1403607149e-03 5.4060702143e-02 5.4315222222e-02 -4.6859806363e-03 6.7358861710e-02 6.7295011029e-02 9.4881745755e-04
1.2300000000e-01 7.8001386514e-02 7.8577055556e-02 -7.3261722184e-03 5.4033920354e-02 5.4294805556e-02 -4.8049753267e-03 6.7456232814e-02 6.7391236074e-02 9.6446873326e-04
1.2400000000e-01 7.8192853674e-02 7.8784888889e-02 -7.5145782847e-03 5.4006867174e-02 5.4274222222e-02 -4.9260042382e-03 6.7553618120e-02 6.7487461119e-02 9.8028582434e-04
1.2500000000e-01 7.8384367762e-02 7.8993055556e-02 -7.7055861339e-03 5.3979541729e-02 5.4253472222e-02 -5.0490868496e-03 6.7651017675e-02 6.7583686164e-02 9.9626870449e-04
1.2600000000e-01 7.8575926403e-02 7.9201555556e-02 -7.8992028412e-03 5.3951943150e-02 5.4232555556e-02 -5.1742427085e-03 6.7748431523e-02 6.7679911209e-02 1.0124173220e-03
1.2700000000e-01 7.8767527220e-02 7.9410388889e-02 -8.0954353380e-03 5.3924070567e-02 5.4211472222e-02 -5.3014914324e-03 6.7845859706e-02 6.7776136253e-02 1.0287315997e-03
1.2800000000e-01 7.8959167839e-02 7.9619555556e-02 -8.2942904132e-03 5.3895923107e-02 5.4190222222e-02 -5.4308527090e-03 6.7943302266e-02 6.7872361298e-02 1.0452114350e-03
1.2900000000e-01 7.9150845884e-02 7.9829055556e-02 -8.4957747148e-03 5.3867499901e-02 5.4168805556e-02 -5.5623462968e-03 6.8040759242e-02 6.7968586343e-02 1.0618566996e-03
1.3000000000e-01 7.9342558980e-02 8.0038888889e-02 -8.6998947504e-03 5.3838800076e-02 5.4147222222e-02 -5.6959920255e-03 6.8138230670e-02 6.8064811388e-02 1.0786672395e-03
1.3100000000e-01 7.9534304752e-02 8.0249055556e-02 -8.9066568889e-03 5.3809822763e-02 5.4125472222e-02 -5.8318097972e-03 6.8235716587e-02 6.8161036433e-02 1.0956428753e-03
1.3200000000e-01 7.9726080827e-02 8.0459555556e-02 -9.1160673616e-03 5.3780567090e-02 5.4103555556e-02 -5.9698195865e-03 6.8333217025e-02 6.8257261478e-02 1.1127834016e-03
1.3300000000e-01 7.9917884832e-02 8.0670388889e-02 -9.3281322633e-03 5.3751032186e-02 5.4081472222e-02 -6.1100414412e-03 6.8430732018e-02 6.8353486523e-02 1.1300885873e-03
1.3400000000e-01 8.0109714392e-02 8.0881555556e-02 -9.5428575534e-03 5.3721217179e-02 5.4059222222e-02 -6.2524954831e-03 6.8528261594e-02 6.8449711567e-02 1.1475581755e-03
1.3500000000e-01 8.0301567137e-02 8.1093055556e-02 -9.7602490575e-03 5.3691121200e-02 5.4036805556e-02 -6.3972019086e-03 6.8625805781e-02 6.8545936612e-02 1.1651918834e-03
1.3600000000e-01 8.0493440693e-02 8.1304888889e-02 -9.9803124678e-03 5.3660743376e-02 5.4014222222e-02 -6.5441809889e-03 6.8723364607e-02 6.8642161657e-02 1.1829894021e-03
1.3700000000e-01 8.0685332689e-02 8.1517055556e-02 -1.0203053345e-02 5.3630082837e-02 5.3991472222e-02 -6.6934530714e-03 6.8820938095e-02 6.8738386702e-02 1.2009503970e-03
1.3800000000e-01 8.0877240756e-02 8.1729555556e-02 -1.0428477119e-02 5.3599138711e-02 5.3968555556e-02 -6.8450385797e-03 6.8918526267e-02 6.8834611747e-02 1.2190745072e-03
1.3900000000e-01 8.1069162521e-02 8.1942388889e-02 -1.0656589090e-02 5.3567910127e-02 5.3945472222e-02 -6.9989580144e-03 6.9016129145e-02 6.8930836792e-02 1.2373613458e-03
1.4000000000e-01 8.1261095618e-02 8.2155555556e-02 -1.0887394429e-02 5.3536396215e-02 5.3922222222e-02 -7.1552319540e-03 6.9113746746e-02 6.9027061837e-02 1.2558104999e-03
1.4100000000e-01 8.1453037675e-02 8.2369055556e-02 -1.1120898183e-02 5.3504596103e-02 5.3898805556e-02 -7.3138810552e-03 6.9211379087e-02 6.9123286882e-02 1.2744215303e-03
1.4200000000e-01 8.1644986327e-02 8.2582888889e-02 -1.1357105267e-02 5.3472508920e-02 5.3875222222e-02 -7.4749260539e-03 6.9309026182e-02 6.9219511926e-02 1.2931939716e-03
1.4300000000e-01 8.1836939204e-02 8.2797055556e-02 -1.1596020476e-02 5.3440133796e-02 5.3851472222e-02 -7.6383877656e-03 6.9406688044e-02 6.9315736971e-02 1.3121273323e-03
1.4400000000e-01 8.2028893941e-02 8.3011555556e-02 -1.1837648479e-02 5.3407469859e-02 5.3827555556e-02 -7.8042870860e-03 6.9504364684e-02 6.9411962016e-02 1.3312210944e-03
1.4500000000e-01 8.2220848173e-02 8.3226388889e-02 -1.2081993821e-02 5.3374516239e-02 5.3803472222e-02 -7.9726449920e-03 6.9602056110e-02 6.9508187061e-02 1.3504747137e-03
1.4600000000e-01 8.2412799533e-02 8.3441555556e-02 -1.2329060927e-02 5.3341272065e-02 5.3779222222e-02 -8.1434825422e-03 6.9699762328e-02 6.9604412106e-02 1.3698876198e-03
1.4700000000e-01 8.2604745659e-02 8.3657055556e-02 -1.2578854099e-02 5.3307736466e-02 5.3754805556e-02 -8.3168208775e-03 6.9797483343e-02 6.9700637151e-02 1.3894592156e-03
1.4800000000e-01 8.2796684188e-02 8.3872888889e-02 -1.2831377520e-02 5.3273908573e-02 5.3730222222e-02 -8.4926812220e-03 6.9895219157e-02 6.9796862196e-02 1.4091888778e-03
1.4900000000e-01 8.2988612756e-02 8.4089055556e-02 -1.3086635256e-02 5.3239787514e-02 5.3705472222e-02 -8.6710848834e-03 6.9992969771e-02 6.9893087240e-02 1.4290759565e-03
1.5000000000e-01 8.3180529004e-02 8.4305555556e-02 -1.3344631253e-02 5.3205372419e-02 5.3680555556e-02 -8.8520532540e-03 7.0090735182e-02 6.9989312285e-02 1.4491197755e-03
1.5100000000e-01 8.3372430571e-02 8.4522388889e-02 -1.3605369340e-02 5.3170662418e-02 5.3655472222e-02 -9.0356078113e-03 7.0188515386e-02 7.0085537330e-02 1.4693196320e-03
1.5200000000e-01 8.3564315097e-02 8.4739555556e-02 -1.3868853231e-02 5.3135656641e-02 5.3630222222e-02 -9.2217701184e-03 7.0286310378e-02 7.0181762375e-02 1.4896747965e-03
1.5300000000e-01 8.3756180224e-02 8.4957055556e-02 -1.4135086527e-02 5.3100354219e-02 5.3604805556e-02 -9.4105618254e-03 7.0384120148e-02 7.0277987420e-02 1.5101845133e-03
1.5400000000e-01 8.3948023596e-02 8.5174888889e-02 -1.4404072712e-02 5.3064754280e-02 5.3579222222e-02 -9.6020046693e-03 7.0481944687e-02 7.0374212465e-02 1.5308479996e-03
1.5500000000e-01 8.4139842856e-02 8.5393055556e-02 -1.4675815159e-02 5.3028855956e-02 5.3553472222e-02 -9.7961204755e-03 7.0579783982e-02 7.0470437510e-02 1.5516644465e-03
1.5600000000e-01 8.4331635650e-02 8.5611555556e-02 -1.4950317130e-02 5.2992658378e-02 5.3527555556e-02 -9.9929311580e-03 7.0677638018e-02 7.0566662554e-02 1.5726330182e-03
1.5700000000e-01 8.4523399623e-02 8.5830388889e-02 -1.5227581774e-02 5.2956160675e-02 5.3501472222e-02 -1.0192458720e-02 7.0775506778e-02 7.0662887599e-02 1.5937528521e-03
1.5800000000e-01 8.4715132424e-02 8.6049555556e-02 -1.5507612131e-02 5.2919361979e-02 5.3475222222e-02 -1.0394725256e-02 7.0873390243e-02 7.0759112644e-02 1.6150230592e-03
1.5900000000e-01 8.4906831700e-02 8.6269055556e-02 -1.5790411134e-02 5.2882261421e-02 5.3448805556e-02 -1.0599752950e-02 7.0971288391e-02 7.0855337689e-02 1.6364427237e-03
1.6000000000e-01 8.5098495102e-02 8.6488888889e-02 -1.6075981605e-02 5.2844858132e-02 5.3422222222e-02 -1.0807564079e-02 7.1069201199e-02 7.0951562734e-02 1.6580109030e-03
1.6100000000e-01 8.5290120281e-02 8.6709055556e-02 -1.6364326261e-02 5.2807151244e-02 5.3395472222e-02 -1.1018181012e-02 7.1167128640e-02 7.1047787779e-02 1.6797266279e-03
1.6200000000e-01 8.5481704888e-02 8.6929555556e-02 -1.6655447712e-02 5.2769139888e-02 5.3368555556e-02 -1.1231626211e-02 7.1265070686e-02 7.1144012824e-02 1.7015889022e-03
1.6300000000e-01 8.5673246579e-02 8.7150388889e-02 -1.6949348465e-02 5.2730823196e-02 5.3341472222e-02 -1.1447922233e-02 7.1363027308e-02 7.1240237869e-02 1.7235967031e-03
1.6400000000e-01 8.5864743007e-02 8.7371555556e-02 -1.7246030918e-02 5.2692200301e-02 5.3314222222e-02 -1.1667091728e-02 7.1460998471e-02 7.1336462913e-02 1.7457489811e-03
1.6500000000e-01 8.6056191830e-02 8.7593055556e-02 -1.7545497371e-02 5.2653270335e-02 5.3286805556e-02 -1.1889157444e-02 7.1558984141e-02 7.1432687958e-02 1.7680446598e-03
1.6600000000e-01 8.6247590704e-02 8.7814888889e-02 -1.7847750019e-02 5.2614032429e-02 5.3259222222e-02 -1.2114142224e-02 7.1656984280e-02 7.1528913003e-02 1.7904826359e-03
1.6700000000e-01 8.6438937290e-02 8.8037055556e-02 -1.8152790954e-02 5.2574485719e-02 5.3231472222e-02 -1.2342069008e-02 7.1754998848e-02 7.1625138048e-02 1.8130617795e-03
1.6800000000e-01 8.6630229247e-02 8.8259555556e-02 -1.8460622172e-02 5.2534629335e-02 5.3203555556e-02 -1.2572960835e-02 7.1853027804e-02 7.1721363093e-02 1.8357809336e-03
1.6900000000e-01 8.6821464239e-02 8.8482388889e-02 -1.8771245564e-02 5.2494462413e-02 5.3175472222e-02 -1.2806840842e-02 7.1951071102e-02 7.1817588138e-02 1.8586389146e-03
1.7000000000e-01 8.7012639928e-02 8.8705555556e-02 -1.9084662925e-02 5.2453984085e-02 5.3147222222e-02 -1.3043732266e-02 7.2049128695e-02 7.1913813183e-02 1.8816345120e-03
1.7100000000e-01 8.7203753980e-02 8.8929055556e-02 -1.9400875952e-02 5.2413193486e-02 5.3118805556e-02 -1.3283658444e-02 7.2147200535e-02 7.2010038227e-02 1.9047664883e-03
1.7200000000e-01 8.7394804062e-02 8.9152888889e-02 -1.9719886244e-02 5.2372089749e-02 5.3090222222e-02 -1.3526642816e-02 7.2245286569e-02 7.2106263272e-02 1.9280335793e-03
1.7300000000e-01 8.7585787841e-02 8.9377055556e-02 -2.0041695304e-02 5.2330672010e-02 5.3061472222e-02 -1.3772708922e-02 7.2343386743e-02 7.2202488317e-02 1.9514344940e-03
1.7400000000e-01 8.7776702988e-02 8.9601555556e-02 -2.0366304540e-02 5.2288939404e-02 5.3032555556e-02 -1.4021880405e-02 7.2441501001e-02 7.2298713362e-02 1.9749679144e-03
1.7500000000e-01 8.7967547174e-02 8.9826388889e-02 -2.0693715266e-02 5.2246891065e-02 5.3003472222e-02 -1.4274181014e-02 7.2539629283e-02 7.2394938407e-02 1.9986324957e-03
1.7600000000e-01 8.8158318072e-02 9.0051555556e-02 -2.1023928699e-02 5.2204526130e-02 5.2974222222e-02 -1.4529634602e-02 7.2637771528e-02 7.2491163452e-02 2.0224268661e-03
1.7700000000e-01 8.8349013358e-02 9.0277055556e-02 -2.1356945967e-02 5.2161843734e-02 5.2944805556e-02 -1.4788265125e-02 7.2735927672e-02 7.2587388497e-02 2.0463496272e-03
1.7800000000e-01 8.8539630708e-02 9.0502888889e-02 -2.1692768104e-02 5.2118843014e-02 5.2915222222e-02 -1.5050096648e-02 7.2834097648e-02 7.2683613542e-02 2.0703993536e-03
1.7900000000e-01 8.8730167799e-02 9.0729055556e-02 -2.2031396052e-02 5.2075523105e-02 5.2885472222e-02 -1.5315153344e-02 7.2932281387e-02 7.2779838586e-02 2.0945745930e-03
1.8000000000e-01 8.8920622313e-02 9.0955555556e-02 -2.2372830665e-02 5.2031883147e-02 5.2855555556e-02 -1.5583459492e-02 7.3030478818e-02 7.2876063631e-02 2.1188738663e-03
1.8100000000e-01 8.9110991931e-02 9.1182388889e-02 -2.2717072705e-02 5.1987922274e-02 5.2825472222e-02 -1.5855039482e-02 7.3128689866e-02 7.2972288676e-02 2.1432956676e-03
1.8200000000e-01 8.9301274337e-02 9.1409555556e-02 -2.3064122846e-02 5.1943639627e-02 5.2795222222e-02 -1.6129917812e-02 7.3226914456e-02 7.3068513721e-02 2.1678384641e-03
1.8300000000e-01 8.9491467216e-02 9.1637055556e-02 -2.3413981674e-02 5.1899034342e-02 5.2764805556e-02 -1.6408119092e-02 7.3325152507e-02 7.3164738766e-02 2.1925006962e-03
1.8400000000e-01 8.9681568256e-02 9.1864888889e-02 -2.3766649687e-02 5.1854105559e-02 5.2734222222e-02 -1.6689668045e-02 7.3423403937e-02 7.3260963811e-02 2.2172807774e-03
1.8500000000e-01 8.9871575146e-02 9.2093055556e-02 -2.4122127297e-02 5.1808852416e-02 5.2703472222e-02 -1.6974589504e-02 7.3521668664e-02 7.3357188856e-02 2.2421770946e-03
1.8600000000e-01 9.0061485578e-02 9.2321555556e-02 -2.4480414830e-02 5.1763274053e-02 5.2672555556e-02 -1.7262908420e-02 7.3619946600e-02 7.3453413900e-02 2.2671880076e-03
1.8700000000e-01 9.0251297244e-02 9.2550388889e-02 -2.4841512528e-02 5.1717369610e-02 5.2641472222e-02 -1.7554649854e-02 7.3718237654e-02 7.3549638945e-02 2.2923118496e-03
1.8800000000e-01 9.0441007840e-02 9.2779555556e-02 -2.5205420548e-02 5.1671138227e-02 5.2610222222e-02 -1.7849838986e-02 7.3816541736e-02 7.3645863990e-02 2.3175469270e-03
1.8900000000e-01 9.0630615062e-02 9.3009055556e-02 -2.5572138962e-02 5.1624579045e-02 5.2578805556e-02 -1.8148501111e-02 7.3914858750e-02 7.3742089035e-02 2.3428915195e-03
1.9000000000e-01 9.0820116611e-02 9.3238888889e-02 -2.5941667762e-02 5.1577691205e-02 5.2547222222e-02 -1.8450661641e-02 7.4013188599e-02 7.3838314080e-02 2.3683438798e-03
1.9100000000e-01 9.1009510187e-02 9.3469055556e-02 -2.6314006856e-02 5.1530473849e-02 5.2515472222e-02 -1.8756346109e-02 7.4111531183e-02 7.3934539125e-02 2.3939022342e-03
1.9200000000e-01 9.1198793494e-02 9.3699555556e-02 -2.6689156072e-02 5.1482926120e-02 5.2483555556e-02 -1.9065580165e-02 7.4209886399e-02 7.4030764170e-02 2.4195647820e-03
1.9300000000e-01 9.1387964236e-02 9.3930388889e-02 -2.7067115156e-02 5.1435047159e-02 5.2451472222e-02 -1.9378389581e-02 7.4308254142e-02 7.4126989214e-02 2.4453296960e-03
1.9400000000e-01 9.1577020123e-02 9.4161555556e-02 -2.7447883776e-02 5.1386836111e-02 5.2419222222e-02 -1.9694800249e-02 7.4406634304e-02 7.4223214259e-02 2.4711951222e-03
1.9500000000e-01 9.1765958862e-02 9.4393055556e-02 -2.7831461519e-02 5.1338292119e-02 5.2386805556e-02 -2.0014838186e-02 7.4505026774e-02 7.4319439304e-02 2.4971591801e-03
1.9600000000e-01 9.1954778167e-02 9.4624888889e-02 -2.8217847895e-02 5.1289414328e-02 5.2354222222e-02 -2.0338529530e-02 7.4603431439e-02 7.4415664349e-02 2.5232199623e-03
1.9700000000e-01 9.2143475751e-02 9.4857055556e-02 -2.8607042336e-02 5.1240201881e-02 5.2321472222e-02 -2.0665900546e-02 7.4701848182e-02 7.4511889394e-02 2.5493755350e-03
1.9800000000e-01 9.2332049331e-02 9.5089555556e-02 -2.8999044197e-02 5.1190653925e-02 5.2288555556e-02 -2.0996977622e-02 7.4800276884e-02 7.4608114439e-02 2.5756239379e-03
1.9900000000e-01 9.2520496625e-02 9.5322388889e-02 -2.9393852757e-02 5.1140769605e-02 5.2255472222e-02 -2.1331787276e-02 7.4898717425e-02 7.4704339484e-02 2.6019631837e-03
2.0000000000e-01 9.2708815355e-02 9.5555555556e-02 -2.9791467217e-02 5.1090548068e-02 5.2222222222e-02 -2.1670356150e-02 7.4997169679e-02 7.4800564529e-02 2.6283912591e-03


==> graphics/SymmetryErrorDOC/data/symmetry_cdf.dat <==
x DOC_axis 19_axis DOC_diag 19_diag
1.000000e-10 1.063830e-01 0.000000e+00 2.340426e-01 0.000000e+00
1.071519e-10 1.063830e-01 0.000000e+00 2.340426e-01 0.000000e+00
1.148154e-10 1.063830e-01 0.000000e+00 2.340426e-01 0.000000e+00
1.230269e-10 1.063830e-01 0.000000e+00 2.340426e-01 0.000000e+00
1.318257e-10 1.063830e-01 0.000000e+00 2.340426e-01 0.000000e+00
1.412538e-10 1.063830e-01 0.000000e+00 2.340426e-01 0.000000e+00
1.513561e-10 1.063830e-01 0.000000e+00 2.340426e-01 0.000000e+00
1.621810e-10 1.063830e-01 0.000000e+00 2.340426e-01 0.000000e+00
1.737801e-10 1.063830e-01 0.000000e+00 2.340426e-01 0.000000e+00
1.862087e-10 1.063830e-01 0.000000e+00 2.340426e-01 0.000000e+00
1.995262e-10 1.063830e-01 0.000000e+00 2.340426e-01 0.000000e+00
2.137962e-10 1.063830e-01 0.000000e+00 2.340426e-01 0.000000e+00
2.290868e-10 1.063830e-01 0.000000e+00 2.340426e-01 0.000000e+00
2.454709e-10 1.063830e-01 0.000000e+00 2.340426e-01 0.000000e+00
2.630268e-10 1.063830e-01 0.000000e+00 2.340426e-01 0.000000e+00
2.818383e-10 1.063830e-01 0.000000e+00 2.340426e-01 0.000000e+00
3.019952e-10 1.063830e-01 0.000000e+00 2.340426e-01 0.000000e+00
3.235937e-10 1.063830e-01 0.000000e+00 2.340426e-01 0.000000e+00
3.467369e-10 1.063830e-01 0.000000e+00 2.340426e-01 0.000000e+00
3.715352e-10 1.063830e-01 0.000000e+00 2.340426e-01 0.000000e+00
3.981072e-10 1.063830e-01 0.000000e+00 2.340426e-01 0.000000e+00
4.265795e-10 1.063830e-01 0.000000e+00 2.340426e-01 0.000000e+00
4.570882e-10 1.063830e-01 0.000000e+00 2.340426e-01 0.000000e+00
4.897788e-10 1.063830e-01 0.000000e+00 2.340426e-01 0.000000e+00
5.248075e-10 1.063830e-01 0.000000e+00 2.340426e-01 0.000000e+00
5.623413e-10 1.063830e-01 0.000000e+00 2.340426e-01 0.000000e+00
6.025596e-10 1.063830e-01 0.000000e+00 2.340426e-01 0.000000e+00
6.456542e-10 1.063830e-01 0.000000e+00 2.340426e-01 0.000000e+00
6.918310e-10 1.063830e-01 0.000000e+00 2.340426e-01 0.000000e+00
7.413102e-10 1.063830e-01 0.000000e+00 2.340426e-01 0.000000e+00
7.943282e-10 1.063830e-01 0.000000e+00 2.340426e-01 0.000000e+00
8.511380e-10 1.063830e-01 0.000000e+00 2.340426e-01 0.000000e+00
9.120108e-10 1.063830e-01 0.000000e+00 2.340426e-01 0.000000e+00
9.772372e-10 1.063830e-01 0.000000e+00 2.340426e-01 3.546099e-06
1.047129e-09 1.063830e-01 0.000000e+00 2.340426e-01 3.546099e-06
1.122018e-09 1.063830e-01 0.000000e+00 2.340426e-01 3.546099e-06
1.202264e-09 1.063830e-01 0.000000e+00 2.340426e-01 3.546099e-06
1.288250e-09 1.063830e-01 0.000000e+00 2.340426e-01 3.546099e-06
1.380384e-09 1.063830e-01 0.000000e+00 2.340426e-01 3.546099e-06
1.479108e-09 1.063830e-01 0.000000e+00 2.340426e-01 7.092199e-06
1.584893e-09 1.063830e-01 0.000000e+00 2.340426e-01 7.092199e-06
1.698244e-09 1.063830e-01 0.000000e+00 2.340426e-01 7.092199e-06
1.819701e-09 1.063830e-01 0.000000e+00 2.340426e-01 7.092199e-06
1.949845e-09 1.063830e-01 0.000000e+00 2.340426e-01 7.092199e-06
2.089296e-09 1.063830e-01 0.000000e+00 2.340426e-01 7.092199e-06
2.238721e-09 1.064255e-01 0.000000e+00 2.340426e-01 7.092199e-06
2.398833e-09 1.064255e-01 0.000000e+00 2.340426e-01 7.092199e-06
2.570396e-09 1.064255e-01 0.000000e+00 2.340426e-01 7.092199e-06
2.754229e-09 1.064255e-01 0.000000e+00 2.340426e-01 7.092199e-06
2.951209e-09 1.064255e-01 0.000000e+00 2.340426e-01 7.092199e-06
3.162278e-09 1.064255e-01 0.000000e+00 2.340426e-01 7.092199e-06
3.388442e-09 1.064255e-01 0.000000e+00 2.340426e-01 7.092199e-06
3.630781e-09 1.064255e-01 0.000000e+00 2.340426e-01 7.092199e-06
3.890451e-09 1.064255e-01 0.000000e+00 2.340426e-01 7.092199e-06
4.168694e-09 1.064255e-01 7.092199e-06 2.340426e-01 7.092199e-06
4.466836e-09 1.064255e-01 7.092199e-06 2.340426e-01 7.092199e-06
4.786301e-09 1.064255e-01 7.092199e-06 2.340426e-01 7.092199e-06
5.128614e-09 1.064255e-01 7.092199e-06 2.340426e-01 7.092199e-06
5.495409e-09 1.064255e-01 7.092199e-06 2.340426e-01 7.092199e-06
5.888437e-09 1.064255e-01 7.092199e-06 2.340426e-01 1.063830e-05
6.309573e-09 1.064255e-01 7.092199e-06 2.340426e-01 1.063830e-05
6.760830e-09 1.064255e-01 7.092199e-06 2.340426e-01 1.418440e-05
7.244360e-09 1.064255e-01 7.092199e-06 2.340426e-01 1.418440e-05
7.762471e-09 1.064255e-01 7.092199e-06 2.340426e-01 1.418440e-05
8.317638e-09 1.064681e-01 7.092199e-06 2.340426e-01 1.418440e-05
8.912509e-09 1.064681e-01 7.092199e-06 2.340426e-01 1.418440e-05
9.549926e-09 1.065532e-01 7.092199e-06 2.340426e-01 1.418440e-05
1.023293e-08 1.065532e-01 1.418440e-05 2.340426e-01 1.418440e-05
1.096478e-08 1.065532e-01 1.418440e-05 2.340426e-01 1.418440e-05
1.174898e-08 1.065957e-01 1.418440e-05 2.340426e-01 1.418440e-05
1.258925e-08 1.065957e-01 1.418440e-05 2.340426e-01 1.418440e-05
1.348963e-08 1.066383e-01 1.418440e-05 2.340426e-01 1.418440e-05
1.445440e-08 1.066383e-01 1.418440e-05 2.340426e-01 1.773050e-05
1.548817e-08 1.066383e-01 2.127660e-05 2.340426e-01 2.127660e-05
1.659587e-08 1.066383e-01 2.836879e-05 2.340426e-01 2.127660e-05
1.778279e-08 1.066383e-01 2.836879e-05 2.340426e-01 2.127660e-05
1.905461e-08 1.066809e-01 2.836879e-05 2.340426e-01 2.127660e-05
2.041738e-08 1.066809e-01 2.836879e-05 2.340426e-01 2.127660e-05
2.187762e-08 1.066809e-01 2.836879e-05 2.340426e-01 2.127660e-05
2.344229e-08 1.066809e-01 3.546099e-05 2.340426e-01 2.127660e-05
2.511886e-08 1.066809e-01 3.546099e-05 2.340426e-01 2.127660e-05
2.691535e-08 1.066809e-01 4.255319e-05 2.340426e-01 2.127660e-05
2.884032e-08 1.066809e-01 4.255319e-05 2.340426e-01 2.127660e-05
3.090295e-08 1.067234e-01 4.255319e-05 2.340426e-01 2.127660e-05
3.311311e-08 1.067234e-01 4.964539e-05 2.340426e-01 2.127660e-05
3.548134e-08 1.067660e-01 4.964539e-05 2.340426e-01 2.127660e-05
3.801894e-08 1.067660e-01 4.964539e-05 2.340426e-01 2.127660e-05
4.073803e-08 1.067660e-01 4.964539e-05 2.340426e-01 2.127660e-05
4.365158e-08 1.067660e-01 4.964539e-05 2.340426e-01 2.127660e-05
4.677351e-08 1.067660e-01 4.964539e-05 2.340426e-01 2.127660e-05
5.011872e-08 1.067660e-01 4.964539e-05 2.340426e-01 2.127660e-05
5.370318e-08 1.067660e-01 6.382979e-05 2.340426e-01 2.127660e-05
5.754399e-08 1.068085e-01 6.382979e-05 2.340426e-01 2.482270e-05
6.165950e-08 1.068085e-01 6.382979e-05 2.340426e-01 3.546099e-05
6.606934e-08 1.068511e-01 7.092199e-05 2.340426e-01 4.255319e-05
7.079458e-08 1.068511e-01 7.092199e-05 2.340426e-01 4.609929e-05
7.585776e-08 1.068511e-01 8.510638e-05 2.340426e-01 4.609929e-05
8.128305e-08 1.068936e-01 9.929078e-05 2.340426e-01 4.964539e-05
8.709636e-08 1.069787e-01 1.276596e-04 2.340426e-01 5.673759e-05
9.332543e-08 1.069787e-01 1.489362e-04 2.340426e-01 6.382979e-05
1.000000e-07 1.070638e-01 1.631206e-04 2.340426e-01 6.737589e-05
1.071519e-07 1.071064e-01 1.631206e-04 2.340426e-01 7.092199e-05
1.148154e-07 1.071064e-01 1.702128e-04 2.340426e-01 7.446809e-05
1.230269e-07 1.071064e-01 1.914894e-04 2.340426e-01 8.510638e-05
1.318257e-07 1.071489e-01 2.056738e-04 2.340426e-01 9.219858e-05
1.412538e-07 1.072340e-01 2.198582e-04 2.340426e-01 1.063830e-04
1.513561e-07 1.072766e-01 2.340426e-04 2.340426e-01 1.063830e-04
1.621810e-07 1.073191e-01 2.411348e-04 2.340426e-01 1.063830e-04
1.737801e-07 1.074043e-01 2.553191e-04 2.340426e-01 1.205674e-04
1.862087e-07 1.074468e-01 2.765957e-04 2.341277e-01 1.312057e-04
1.995262e-07 1.076170e-01 2.907801e-04 2.341702e-01 1.418440e-04
2.137962e-07 1.077447e-01 2.978723e-04 2.341702e-01 1.595745e-04
2.290868e-07 1.077872e-01 3.191489e-04 2.342553e-01 1.737589e-04
2.454709e-07 1.079149e-01 3.262411e-04 2.342553e-01 1.773050e-04
2.630268e-07 1.079574e-01 3.475177e-04 2.342979e-01 1.914894e-04
2.818383e-07 1.081277e-01 3.758865e-04 2.343404e-01 1.985816e-04
3.019952e-07 1.083404e-01 4.184397e-04 2.344255e-01 2.092199e-04
3.235937e-07 1.083404e-01 4.397163e-04 2.345106e-01 2.304965e-04
3.467369e-07 1.084255e-01 4.680851e-04 2.345957e-01 2.482270e-04
3.715352e-07 1.085532e-01 4.822695e-04 2.345957e-01 2.553191e-04
3.981072e-07 1.088511e-01 5.106383e-04 2.346809e-01 2.730496e-04
4.265795e-07 1.090638e-01 5.531915e-04 2.346809e-01 3.049645e-04
4.570882e-07 1.091064e-01 6.170213e-04 2.348511e-01 3.439716e-04
4.897788e-07 1.092766e-01 6.312057e-04 2.348511e-01 3.652482e-04
5.248075e-07 1.094894e-01 6.666667e-04 2.349787e-01 4.078014e-04
5.623413e-07 1.097021e-01 6.950355e-04 2.349787e-01 4.574468e-04
6.025596e-07 1.097872e-01 7.588652e-04 2.350213e-01 4.893617e-04
6.456542e-07 1.100426e-01 8.510638e-04 2.350213e-01 5.177305e-04
6.918310e-07 1.102979e-01 9.290780e-04 2.350638e-01 5.425532e-04
7.413102e-07 1.108085e-01 9.929078e-04 2.351064e-01 5.744681e-04
7.943282e-07 1.111915e-01 1.063830e-03 2.351915e-01 6.134752e-04
8.511380e-07 1.115319e-01 1.141844e-03 2.353191e-01 6.489362e-04
9.120108e-07 1.117021e-01 1.226950e-03 2.354468e-01 7.163121e-04
9.772372e-07 1.119149e-01 1.390071e-03 2.354468e-01 7.624113e-04
1.047129e-06 1.122553e-01 1.482270e-03 2.355745e-01 8.262411e-04
1.122018e-06 1.124681e-01 1.531915e-03 2.357021e-01 8.900709e-04
1.202264e-06 1.130213e-01 1.574468e-03 2.358298e-01 9.503546e-04
1.288250e-06 1.133617e-01 1.695035e-03 2.358723e-01 1.024823e-03
1.380384e-06 1.137872e-01 1.773050e-03 2.359574e-01 1.085106e-03
1.479108e-06 1.143404e-01 1.900709e-03 2.360000e-01 1.166667e-03
1.584893e-06 1.150638e-01 2.056738e-03 2.361277e-01 1.265957e-03
1.698244e-06 1.156170e-01 2.248227e-03 2.362553e-01 1.372340e-03
1.819701e-06 1.160426e-01 2.418440e-03 2.364255e-01 1.475177e-03
1.949845e-06 1.168085e-01 2.631206e-03 2.366809e-01 1.631206e-03
2.089296e-06 1.177447e-01 2.865248e-03 2.367234e-01 1.762411e-03
2.238721e-06 1.184681e-01 3.120567e-03 2.371064e-01 1.918440e-03
2.398833e-06 1.191489e-01 3.319149e-03 2.372340e-01 2.063830e-03
2.570396e-06 1.197872e-01 3.546099e-03 2.374043e-01 2.212766e-03
2.754229e-06 1.205106e-01 3.787234e-03 2.374468e-01 2.407801e-03
2.951209e-06 1.212766e-01 4.070922e-03 2.377021e-01 2.592199e-03
3.162278e-06 1.223404e-01 4.354610e-03 2.379149e-01 2.765957e-03
3.388442e-06 1.234894e-01 4.652482e-03 2.381702e-01 2.953901e-03
3.630781e-06 1.242553e-01 4.992908e-03 2.384681e-01 3.166667e-03
3.890451e-06 1.255319e-01 5.326241e-03 2.387660e-01 3.326241e-03
4.168694e-06 1.264255e-01 5.631206e-03 2.394043e-01 3.521277e-03
4.466836e-06 1.273617e-01 6.021277e-03 2.396170e-01 3.765957e-03
4.786301e-06 1.286809e-01 6.468085e-03 2.400000e-01 4.014184e-03
5.128614e-06 1.300851e-01 6.936170e-03 2.405106e-01 4.265957e-03
5.495409e-06 1.313191e-01 7.425532e-03 2.408085e-01 4.560284e-03
5.888437e-06 1.327234e-01 8.007092e-03 2.411064e-01 4.918440e-03
6.309573e-06 1.344681e-01 8.503546e-03 2.413191e-01 5.273050e-03
6.760830e-06 1.360851e-01 9.000000e-03 2.419149e-01 5.712766e-03
7.244360e-06 1.384255e-01 9.539007e-03 2.425532e-01 6.138298e-03
7.762471e-06 1.402128e-01 1.012057e-02 2.432766e-01 6.556738e-03
8.317638e-06 1.418298e-01 1.090780e-02 2.436596e-01 7.060284e-03
8.912509e-06 1.441277e-01 1.162411e-02 2.441702e-01 7.514184e-03
9.549926e-06 1.463830e-01 1.241135e-02 2.448936e-01 8.035461e-03
1.023293e-05 1.488511e-01 1.334043e-02 2.453617e-01 8.638298e-03
1.096478e-05 1.518723e-01 1.421986e-02 2.462979e-01 9.166667e-03
1.174898e-05 1.547234e-01 1.518440e-02 2.473191e-01 9.769504e-03
1.258925e-05 1.579574e-01 1.617730e-02 2.484255e-01 1.044681e-02
1.348963e-05 1.609362e-01 1.724113e-02 2.492766e-01 1.117021e-02
1.445440e-05 1.638723e-01 1.836879e-02 2.504255e-01 1.194681e-02
1.548817e-05 1.679574e-01 1.956738e-02 2.514468e-01 1.271986e-02
1.659587e-05 1.712340e-01 2.084397e-02 2.522979e-01 1.358156e-02
1.778279e-05 1.749362e-01 2.206383e-02 2.536170e-01 1.461702e-02
1.905461e-05 1.788936e-01 2.359574e-02 2.543830e-01 1.568085e-02
2.041738e-05 1.841277e-01 2.519858e-02 2.551489e-01 1.672695e-02
2.187762e-05 1.890638e-01 2.705674e-02 2.562553e-01 1.785816e-02
2.344229e-05 1.945106e-01 2.878014e-02 2.578298e-01 1.907801e-02
2.511886e-05 2.003404e-01 3.079433e-02 2.588085e-01 2.034752e-02
2.691535e-05 2.057872e-01 3.290071e-02 2.600426e-01 2.173404e-02
2.884032e-05 2.114468e-01 3.523404e-02 2.616170e-01 2.336170e-02
3.090295e-05 2.172340e-01 3.760993e-02 2.628936e-01 2.506028e-02
3.311311e-05 2.247660e-01 4.004965e-02 2.646809e-01 2.678723e-02
3.548134e-05 2.309362e-01 4.257447e-02 2.664681e-01 2.868440e-02
3.801894e-05 2.388085e-01 4.553191e-02 2.692340e-01 3.075177e-02
4.073803e-05 2.466809e-01 4.848936e-02 2.713191e-01 3.283688e-02
4.365158e-05 2.542128e-01 5.191489e-02 2.740851e-01 3.497872e-02
4.677351e-05 2.627234e-01 5.538298e-02 2.771915e-01 3.744326e-02
5.011872e-05 2.722979e-01 5.899291e-02 2.802128e-01 4.010993e-02
5.370318e-05 2.820000e-01 6.322695e-02 2.835745e-01 4.308865e-02
5.754399e-05 2.926383e-01 6.714184e-02 2.864255e-01 4.604965e-02
6.165950e-05 3.030213e-01 7.181560e-02 2.900851e-01 4.924468e-02
6.606934e-05 3.138723e-01 7.657447e-02 2.933191e-01 5.279787e-02
7.079458e-05 3.257872e-01 8.160993e-02 2.967234e-01 5.634397e-02
7.585776e-05 3.389787e-01 8.742553e-02 3.002553e-01 6.018440e-02
8.128305e-05 3.534894e-01 9.318440e-02 3.041277e-01 6.420567e-02
8.709636e-05 3.676170e-01 9.990780e-02 3.084681e-01 6.825532e-02
9.332543e-05 3.817872e-01 1.067305e-01 3.123404e-01 7.306028e-02
1.000000e-04 3.977872e-01 1.138156e-01 3.173617e-01 7.828014e-02
1.071519e-04 4.137021e-01 1.213617e-01 3.227660e-01 8.381206e-02
1.148154e-04 4.301277e-01 1.289574e-01 3.286383e-01 8.956028e-02
1.230269e-04 4.467660e-01 1.376028e-01 3.342979e-01 9.581206e-02
1.318257e-04 4.651915e-01 1.470142e-01 3.407660e-01 1.023014e-01
1.412538e-04 4.821702e-01 1.564681e-01 3.468936e-01 1.091738e-01
1.513561e-04 5.005532e-01 1.671915e-01 3.529362e-01 1.164965e-01
1.621810e-04 5.213617e-01 1.781277e-01 3.601277e-01 1.241206e-01
1.737801e-04 5.415745e-01 1.901206e-01 3.671064e-01 1.326844e-01
1.862087e-04 5.644681e-01 2.031489e-01 3.753191e-01 1.417943e-01
1.995262e-04 5.876596e-01 2.166454e-01 3.825532e-01 1.510957e-01
2.137962e-04 6.107660e-01 2.306383e-01 3.902553e-01 1.610071e-01
2.290868e-04 6.348511e-01 2.456454e-01 3.999149e-01 1.717801e-01
2.454709e-04 6.582979e-01 2.614468e-01 4.087660e-01 1.832766e-01
2.630268e-04 6.810213e-01 2.784965e-01 4.181702e-01 1.954894e-01
2.818383e-04 7.034468e-01 2.958652e-01 4.288085e-01 2.083262e-01
3.019952e-04 7.246809e-01 3.138085e-01 4.393617e-01 2.215993e-01
3.235937e-04 7.458298e-01 3.332979e-01 4.498298e-01 2.359574e-01
3.467369e-04 7.690638e-01 3.536383e-01 4.612766e-01 2.508050e-01
3.715352e-04 7.915319e-01 3.751631e-01 4.738723e-01 2.667908e-01
3.981072e-04 8.124255e-01 3.966950e-01 4.863830e-01 2.831312e-01
4.265795e-04 8.302128e-01 4.189929e-01 5.010213e-01 3.007270e-01
4.570882e-04 8.466809e-01 4.425106e-01 5.159149e-01 3.190035e-01
4.897788e-04 8.621277e-01 4.660496e-01 5.303830e-01 3.375071e-01
5.248075e-04 8.782128e-01 4.905248e-01 5.462128e-01 3.570816e-01
5.623413e-04 8.932340e-01 5.157021e-01 5.632340e-01 3.780177e-01
6.025596e-04 9.074468e-01 5.408794e-01 5.797021e-01 3.988688e-01
6.456542e-04 9.217872e-01 5.659149e-01 5.999574e-01 4.208511e-01
6.918310e-04 9.346383e-01 5.913617e-01 6.190213e-01 4.433440e-01
7.413102e-04 9.467234e-01 6.177447e-01 6.382128e-01 4.663582e-01
7.943282e-04 9.568936e-01 6.434752e-01 6.589787e-01 4.902128e-01
8.511380e-04 9.653191e-01 6.687518e-01 6.771489e-01 5.148475e-01
9.120108e-04 9.727234e-01 6.943050e-01 6.958723e-01 5.392021e-01
9.772372e-04 9.788085e-01 7.186170e-01 7.139574e-01 5.642411e-01
1.047129e-03 9.841277e-01 7.422411e-01 7.321702e-01 5.888511e-01
1.122018e-03 9.882128e-01 7.648582e-01 7.495745e-01 6.140106e-01
1.202264e-03 9.916596e-01 7.865674e-01 7.660851e-01 6.380248e-01
1.288250e-03 9.941702e-01 8.076596e-01 7.828511e-01 6.623262e-01
1.380384e-03 9.962979e-01 8.279504e-01 7.994043e-01 6.855106e-01
1.479108e-03 9.980000e-01 8.466170e-01 8.153191e-01 7.075496e-01
1.584893e-03 9.992340e-01 8.653972e-01 8.313617e-01 7.301099e-01
1.698244e-03 9.999149e-01 8.822979e-01 8.479574e-01 7.521525e-01
1.819701e-03 1.000000e+00 8.975745e-01 8.631915e-01 7.728582e-01
1.949845e-03 1.000000e+00 9.123121e-01 8.776170e-01 7.924645e-01
2.089296e-03 1.000000e+00 9.247801e-01 8.912340e-01 8.118191e-01
2.238721e-03 1.000000e+00 9.364681e-01 9.043830e-01 8.299113e-01
2.398833e-03 1.000000e+00 9.465248e-01 9.151915e-01 8.472766e-01
2.570396e-03 1.000000e+00 9.557092e-01 9.252766e-01 8.634468e-01
2.754229e-03 1.000000e+00 9.635390e-01 9.351489e-01 8.790426e-01
2.951209e-03 1.000000e+00 9.707943e-01 9.453191e-01 8.937411e-01
3.162278e-03 1.000000e+00 9.765461e-01 9.525106e-01 9.072163e-01
3.388442e-03 1.000000e+00 9.813262e-01 9.598298e-01 9.197872e-01
3.630781e-03 1.000000e+00 9.856028e-01 9.683830e-01 9.314574e-01
3.890451e-03 1.000000e+00 9.889504e-01 9.744681e-01 9.415213e-01
4.168694e-03 1.000000e+00 9.918936e-01 9.802553e-01 9.510993e-01
4.466836e-03 1.000000e+00 9.943688e-01 9.850213e-01 9.596241e-01
4.786301e-03 1.000000e+00 9.964539e-01 9.894043e-01 9.664362e-01
5.128614e-03 1.000000e+00 9.977021e-01 9.925957e-01 9.728475e-01
5.495409e-03 1.000000e+00 9.986454e-01 9.954043e-01 9.782872e-01
5.888437e-03 1.000000e+00 9.993546e-01 9.972340e-01 9.827021e-01
6.309573e-03 1.000000e+00 9.997376e-01 9.982553e-01 9.866312e-01
6.760830e-03 1.000000e+00 9.998794e-01 9.991915e-01 9.899929e-01
7.244360e-03 1.000000e+00 9.999716e-01 9.994894e-01 9.927092e-01
7.762471e-03 1.000000e+00 9.999929e-01 9.998723e-01 9.947908e-01
8.317638e-03 1.000000e+00 1.000000e+00 1.000000e+00 9.963688e-01
8.912509e-03 1.000000e+00 1.000000e+00 1.000000e+00 9.975355e-01
9.549926e-03 1.000000e+00 1.000000e+00 1.000000e+00 9.984362e-01
1.023293e-02 1.000000e+00 1.000000e+00 1.000000e+00 9.990426e-01
1.096478e-02 1.000000e+00 1.000000e+00 1.000000e+00 9.994681e-01
1.174898e-02 1.000000e+00 1.000000e+00 1.000000e+00 9.997199e-01
1.258925e-02 1.000000e+00 1.000000e+00 1.000000e+00 9.998333e-01
1.348963e-02 1.000000e+00 1.000000e+00 1.000000e+00 9.999043e-01
1.445440e-02 1.000000e+00 1.000000e+00 1.000000e+00 9.999610e-01
1.548817e-02 1.000000e+00 1.000000e+00 1.000000e+00 9.999929e-01
1.659587e-02 1.000000e+00 1.000000e+00 1.000000e+00 9.999965e-01
1.778279e-02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.905461e-02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
2.041738e-02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
2.187762e-02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
2.344229e-02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
2.511886e-02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
2.691535e-02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
2.884032e-02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
3.090295e-02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
3.311311e-02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
3.548134e-02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
3.801894e-02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
4.073803e-02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
4.365158e-02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
4.677351e-02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
5.011872e-02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
5.370318e-02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
5.754399e-02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
6.165950e-02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
6.606934e-02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
7.079458e-02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
7.585776e-02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
8.128305e-02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
8.709636e-02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
9.332543e-02 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1.000000e-01 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00


==> graphics/TrainingHistories/Corgi_DOC/Corgi_BGK_Parallel_axis_SEL1_L6.dat <==
# Corgi_BGK_Parallel_axis_SEL1_L6.pth | D2Q9 Parallel SEL1 L6 | seed 772397179 | best val MSE 1.211176e-10
epoch lr train_loss val_loss test_rel seconds
1 1.000e-03 2.027934e-05 1.208457e-07 2.593303e-03 12.2
2 1.000e-03 5.624972e-08 1.057375e-08 6.966476e-04 24.4
3 1.000e-03 4.110355e-08 2.791091e-08 1.337513e-03 36.5
4 1.000e-04 1.220123e-09 7.406645e-10 1.792703e-04 48.7
5 1.000e-04 7.707069e-10 8.604536e-10 2.199949e-04 60.9
6 1.000e-04 7.569693e-10 1.211176e-10 7.119162e-05 73.0
7 1.000e-05 1.346358e-10 1.316317e-10 7.436346e-05 85.1
8 1.000e-05 1.568393e-10 1.273283e-10 7.788835e-05 97.4
9 1.000e-05 1.600442e-10 1.713368e-10 8.855461e-05 109.5


==> graphics/TrainingHistories/Corgi_DOC/Corgi_BGK_Parallel_diag_SEL1_L6.dat <==
# Corgi_BGK_Parallel_diag_SEL1_L6.pth | D2Q9 Parallel SEL1 L6 | seed 55486981 | best val MSE 9.778254e-11
epoch lr train_loss val_loss test_rel seconds
1 1.000e-03 2.667103e-04 4.601428e-07 1.992257e-02 13.1
2 1.000e-03 2.834175e-07 1.409499e-07 1.078985e-02 25.9
3 1.000e-03 7.917592e-08 3.390320e-08 4.523320e-03 38.5
4 1.000e-04 1.491493e-08 1.194721e-08 3.385405e-03 51.4
5 1.000e-04 7.381409e-09 3.059326e-09 1.284832e-03 64.4
6 1.000e-04 1.893191e-09 1.905267e-09 1.471263e-03 77.7
7 1.000e-05 1.948642e-10 1.342555e-10 3.057491e-04 90.6
8 1.000e-05 1.367800e-10 1.032905e-10 2.959822e-04 103.2
9 1.000e-05 1.032051e-10 9.778254e-11 2.937998e-04 115.8


==> graphics/TrainingHistories/Corgi_DOC/Corgi_BGK_Parallel_rest_SEL1_L6.dat <==
# Corgi_BGK_Parallel_rest_SEL1_L6.pth | D2Q9 Parallel SEL1 L6 | seed 672556929 | best val MSE 5.872948e-10
epoch lr train_loss val_loss test_rel seconds
1 1.000e-03 3.581153e-04 1.362866e-06 2.105811e-03 12.0
2 1.000e-03 1.281533e-06 1.063821e-06 1.928246e-03 24.2
3 1.000e-03 7.112251e-07 1.694266e-07 7.366039e-04 36.5
4 1.000e-04 1.242134e-07 8.290692e-08 5.023581e-04 48.6
5 1.000e-04 4.743597e-08 1.976429e-08 2.664760e-04 60.8
6 1.000e-04 7.401030e-09 1.034695e-09 5.273894e-05 73.1
7 1.000e-05 9.831366e-10 8.323972e-10 5.062767e-05 85.4
8 1.000e-05 7.946105e-10 7.039443e-10 3.629365e-05 97.7
9 1.000e-05 6.878300e-10 5.872948e-10 3.494895e-05 111.4


==> graphics/TrainingHistories/LionDog_19dir/LionDog_BGK_SuperParallel_d3q0_BEL3_L6.dat <==
# LionDog_BGK_SuperParallel_d3q0_BEL3_L6.pth | D3Q19 SuperParallel BEL3 L6 P2 | seed 1345597310 | best val MSE 8.149384e-10
epoch lr train_loss val_loss test_rel seconds
1 1.000e-03 1.725704e-03 3.341183e-07 1.439178e-03 70.6
2 1.000e-03 2.750736e-07 1.798063e-07 1.007358e-03 149.7
3 1.000e-03 8.210630e-08 1.767943e-08 3.134660e-04 227.6
4 1.000e-04 1.362664e-08 9.401946e-09 1.894464e-04 303.1
5 1.000e-04 6.074715e-09 3.882052e-09 1.521333e-04 380.6
6 1.000e-04 1.653816e-09 1.452257e-09 8.841693e-05 457.0
7 1.000e-05 8.840284e-10 8.282738e-10 5.973123e-05 533.5
8 1.000e-05 8.936930e-10 8.149384e-10 5.858168e-05 611.6
9 1.000e-05 9.009721e-10 8.167858e-10 5.670709e-05 701.3


==> graphics/TrainingHistories/LionDog_19dir/LionDog_BGK_SuperParallel_d3q10_BEL3_L6.dat <==
# LionDog_BGK_SuperParallel_d3q10_BEL3_L6.pth | D3Q19 SuperParallel BEL3 L6 P2 | seed 1059884639 | best val MSE 1.139035e-10
epoch lr train_loss val_loss test_rel seconds
1 1.000e-03 8.292000e-07 1.276000e-07 1.103539e-02 82.6
2 1.000e-03 5.044010e-08 4.663221e-09 1.783563e-03 163.6
3 1.000e-03 2.468529e-08 2.097447e-07 1.517606e-02 244.4
4 1.000e-04 6.874932e-10 1.699865e-10 3.604777e-04 327.2
5 1.000e-04 2.333954e-10 2.929207e-10 5.136092e-04 409.0
6 1.000e-04 4.939988e-10 7.847761e-10 9.049212e-04 486.5
7 1.000e-05 1.293430e-10 1.266904e-10 3.164801e-04 562.8
8 1.000e-05 1.395978e-10 1.158953e-10 2.830355e-04 638.8
9 1.000e-05 1.419005e-10 1.139035e-10 2.842190e-04 716.0


==> graphics/TrainingHistories/LionDog_19dir/LionDog_BGK_SuperParallel_d3q11_BEL3_L6.dat <==
# LionDog_BGK_SuperParallel_d3q11_BEL3_L6.pth | D3Q19 SuperParallel BEL3 L6 P2 | seed 318277306 | best val MSE 2.887295e-10
epoch lr train_loss val_loss test_rel seconds
1 1.000e-03 6.120930e-05 2.818379e-07 1.061074e-02 82.7
2 1.000e-03 1.485973e-07 6.924801e-08 6.015172e-03 163.7
3 1.000e-03 2.244034e-08 3.701180e-09 1.484389e-03 244.2
4 1.000e-04 1.371628e-09 8.988222e-10 6.349728e-04 326.7
5 1.000e-04 6.920727e-10 4.399537e-10 4.831042e-04 408.1
6 1.000e-04 7.868525e-10 3.151787e-10 4.034465e-04 485.9
7 1.000e-05 3.186859e-10 3.185865e-10 4.199576e-04 562.5
8 1.000e-05 3.405959e-10 3.297335e-10 4.254945e-04 638.9
9 1.000e-05 3.356365e-10 2.887295e-10 3.778743e-04 716.2


==> graphics/TrainingHistories/LionDog_19dir/LionDog_BGK_SuperParallel_d3q12_BEL3_L6.dat <==
# LionDog_BGK_SuperParallel_d3q12_BEL3_L6.pth | D3Q19 SuperParallel BEL3 L6 P2 | seed 1029104505 | best val MSE 1.235047e-10
epoch lr train_loss val_loss test_rel seconds
1 1.000e-03 5.539147e-05 5.259181e-08 4.764963e-03 79.5
2 1.000e-03 3.778090e-08 1.779978e-08 2.765957e-03 155.5
3 1.000e-03 8.494251e-09 8.411835e-10 7.229469e-04 232.3
4 1.000e-04 5.713155e-10 4.051682e-10 5.443243e-04 308.0
5 1.000e-04 3.220731e-10 5.782432e-10 7.274684e-04 384.0
6 1.000e-04 4.265118e-10 1.796445e-10 3.735912e-04 460.3
7 1.000e-05 1.341364e-10 1.235047e-10 2.825826e-04 535.8
8 1.000e-05 1.487120e-10 1.696608e-10 3.465426e-04 612.5
9 1.000e-05 1.459094e-10 1.741482e-10 3.657619e-04 687.8


==> graphics/TrainingHistories/LionDog_19dir/LionDog_BGK_SuperParallel_d3q13_BEL3_L6.dat <==
# LionDog_BGK_SuperParallel_d3q13_BEL3_L6.pth | D3Q19 SuperParallel BEL3 L6 P2 | seed 593401433 | best val MSE 6.655089e-11
epoch lr train_loss val_loss test_rel seconds
1 1.000e-03 7.244070e-06 6.113014e-08 7.417233e-03 80.2
2 1.000e-03 1.724411e-08 1.889948e-09 1.044224e-03 156.5
3 1.000e-03 1.061018e-08 1.910290e-09 1.425489e-03 233.6
4 1.000e-04 1.064354e-10 8.916750e-11 2.502417e-04 309.3
5 1.000e-04 1.694888e-10 7.204177e-11 2.157337e-04 387.1
6 1.000e-04 4.128319e-10 1.103780e-09 1.081505e-03 464.5
7 1.000e-05 7.509971e-11 6.718830e-11 2.179649e-04 540.6
8 1.000e-05 8.254538e-11 1.219795e-10 3.150138e-04 618.6
9 1.000e-05 8.197302e-11 6.655089e-11 2.260870e-04 695.7


==> graphics/TrainingHistories/LionDog_19dir/LionDog_BGK_SuperParallel_d3q14_BEL3_L6.dat <==
# LionDog_BGK_SuperParallel_d3q14_BEL3_L6.pth | D3Q19 SuperParallel BEL3 L6 P2 | seed 1900553451 | best val MSE 6.323404e-10
epoch lr train_loss val_loss test_rel seconds
1 1.000e-03 1.452774e-06 1.042310e-08 2.558571e-03 78.8
2 1.000e-03 5.431374e-09 2.747369e-09 1.606747e-03 155.5
3 1.000e-03 2.478269e-08 1.976939e-08 4.550964e-03 232.9
4 1.000e-04 8.467854e-10 1.178329e-09 9.670412e-04 308.7
5 1.000e-04 1.022937e-09 8.582757e-10 7.620816e-04 385.7
6 1.000e-04 1.200982e-09 8.968258e-10 7.870010e-04 461.7
7 1.000e-05 6.683797e-10 6.521047e-10 5.939085e-04 537.3
8 1.000e-05 6.860085e-10 7.619672e-10 7.081743e-04 614.0
9 1.000e-05 6.802582e-10 6.323404e-10 5.950528e-04 691.4


==> graphics/TrainingHistories/LionDog_19dir/LionDog_BGK_SuperParallel_d3q15_BEL3_L6.dat <==
# LionDog_BGK_SuperParallel_d3q15_BEL3_L6.pth | D3Q19 SuperParallel BEL3 L6 P2 | seed 1369233978 | best val MSE 1.367664e-10
epoch lr train_loss val_loss test_rel seconds
1 1.000e-03 9.427378e-07 1.147655e-07 1.091048e-02 78.4
2 1.000e-03 1.240278e-08 1.680904e-09 1.287136e-03 154.4
3 1.000e-03 1.203155e-08 4.324633e-10 5.986820e-04 229.7
4 1.000e-04 1.727197e-10 1.626616e-10 3.485672e-04 305.3
5 1.000e-04 2.779085e-10 3.622268e-10 5.481081e-04 381.4
6 1.000e-04 3.847094e-10 2.072340e-10 3.908034e-04 457.5
7 1.000e-05 1.471385e-10 1.367664e-10 2.901307e-04 533.3
8 1.000e-05 1.544257e-10 1.656256e-10 3.337160e-04 609.9
9 1.000e-05 1.557087e-10 1.431644e-10 2.804213e-04 686.7


==> graphics/TrainingHistories/LionDog_19dir/LionDog_BGK_SuperParallel_d3q16_BEL3_L6.dat <==
# LionDog_BGK_SuperParallel_d3q16_BEL3_L6.pth | D3Q19 SuperParallel BEL3 L6 P2 | seed 51656751 | best val MSE 1.721960e-10
epoch lr train_loss val_loss test_rel seconds
1 1.000e-03 3.660994e-06 1.768002e-08 2.783777e-03 79.5
2 1.000e-03 5.671425e-09 4.785586e-10 5.859374e-04 157.4
3 1.000e-03 1.045233e-08 2.898954e-10 4.138323e-04 233.9
4 1.000e-04 2.218220e-10 3.210634e-10 4.943602e-04 309.9
5 1.000e-04 3.999781e-10 2.022371e-10 3.732620e-04 387.8
6 1.000e-04 4.781602e-10 2.000276e-10 3.771133e-04 463.8
7 1.000e-05 1.901202e-10 1.917804e-10 3.703445e-04 539.4
8 1.000e-05 2.010954e-10 3.201131e-10 5.238470e-04 617.6
9 1.000e-05 2.043620e-10 1.721960e-10 3.513122e-04 693.3


==> graphics/TrainingHistories/LionDog_19dir/LionDog_BGK_SuperParallel_d3q17_BEL3_L6.dat <==
# LionDog_BGK_SuperParallel_d3q17_BEL3_L6.pth | D3Q19 SuperParallel BEL3 L6 P2 | seed 1758948844 | best val MSE 7.457743e-11
epoch lr train_loss val_loss test_rel seconds
1 1.000e-03 1.610645e-06 1.466558e-08 3.767464e-03 78.9
2 1.000e-03 3.936236e-09 3.617752e-10 4.881988e-04 155.1
3 1.000e-03 1.921091e-08 4.190499e-10 6.557622e-04 232.4
4 1.000e-04 9.615739e-11 8.795062e-11 2.571868e-04 308.1
5 1.000e-04 2.105307e-10 3.033180e-10 5.322225e-04 385.6
6 1.000e-04 3.542297e-10 1.410116e-10 3.419645e-04 463.0
7 1.000e-05 7.958013e-11 7.457743e-11 2.164057e-04 540.5
8 1.000e-05 8.802084e-11 8.937669e-11 2.475913e-04 618.3
9 1.000e-05 8.801920e-11 1.520846e-10 3.641224e-04 694.7


==> graphics/TrainingHistories/LionDog_19dir/LionDog_BGK_SuperParallel_d3q18_BEL3_L6.dat <==
# LionDog_BGK_SuperParallel_d3q18_BEL3_L6.pth | D3Q19 SuperParallel BEL3 L6 P2 | seed 1089818163 | best val MSE 4.386791e-10
epoch lr train_loss val_loss test_rel seconds
1 1.000e-03 2.619035e-05 1.476793e-08 3.080076e-03 57.8
2 1.000e-03 5.661891e-09 8.210055e-10 7.778413e-04 110.3
3 1.000e-03 9.985984e-10 1.437156e-09 1.052103e-03 163.1
4 1.000e-04 5.446005e-10 4.845393e-10 4.690328e-04 216.6
5 1.000e-04 8.061261e-10 7.800738e-10 7.450481e-04 269.1
6 1.000e-04 9.740265e-10 1.668730e-09 1.237066e-03 322.2
7 1.000e-05 4.738404e-10 4.446522e-10 4.668903e-04 374.7
8 1.000e-05 4.888595e-10 4.386791e-10 4.506810e-04 428.8
9 1.000e-05 4.886991e-10 4.417231e-10 4.654049e-04 483.1


==> graphics/TrainingHistories/LionDog_19dir/LionDog_BGK_SuperParallel_d3q1_BEL3_L6.dat <==
# LionDog_BGK_SuperParallel_d3q1_BEL3_L6.pth | D3Q19 SuperParallel BEL3 L6 P2 | seed 880604468 | best val MSE 6.043127e-10
epoch lr train_loss val_loss test_rel seconds
1 1.000e-03 8.960187e-05 1.615531e-07 4.252129e-03 69.9
2 1.000e-03 7.792538e-08 2.089110e-08 1.836531e-03 149.2
3 1.000e-03 5.970081e-09 1.742576e-09 5.716831e-04 226.8
4 1.000e-04 8.140533e-10 6.773731e-10 3.157626e-04 304.9
5 1.000e-04 9.458368e-10 6.769855e-10 2.996520e-04 382.7
6 1.000e-04 1.227398e-09 8.544262e-10 3.689925e-04 459.6
7 1.000e-05 6.681882e-10 6.861567e-10 3.391252e-04 536.0
8 1.000e-05 6.939534e-10 7.447369e-10 3.620727e-04 613.3
9 1.000e-05 6.937409e-10 6.043127e-10 2.916103e-04 704.0


==> graphics/TrainingHistories/LionDog_19dir/LionDog_BGK_SuperParallel_d3q2_BEL3_L6.dat <==
# LionDog_BGK_SuperParallel_d3q2_BEL3_L6.pth | D3Q19 SuperParallel BEL3 L6 P2 | seed 1854923623 | best val MSE 2.613380e-10
epoch lr train_loss val_loss test_rel seconds
1 1.000e-03 3.464628e-06 4.022062e-08 2.698033e-03 71.7
2 1.000e-03 1.449102e-08 1.042474e-09 3.412980e-04 150.9
3 1.000e-03 1.318378e-08 9.530645e-09 1.269457e-03 229.0
4 1.000e-04 3.823813e-10 3.228587e-10 2.389824e-04 305.2
5 1.000e-04 5.954424e-10 3.626294e-09 9.988215e-04 382.4
6 1.000e-04 7.275259e-10 6.275858e-10 3.574933e-04 459.5
7 1.000e-05 2.909593e-10 2.613380e-10 2.100679e-04 537.2
8 1.000e-05 3.062130e-10 2.700760e-10 2.157017e-04 615.1
9 1.000e-05 3.045545e-10 3.036148e-10 2.329571e-04 706.7


==> graphics/TrainingHistories/LionDog_19dir/LionDog_BGK_SuperParallel_d3q3_BEL3_L6.dat <==
# LionDog_BGK_SuperParallel_d3q3_BEL3_L6.pth | D3Q19 SuperParallel BEL3 L6 P2 | seed 528261497 | best val MSE 1.283118e-10
epoch lr train_loss val_loss test_rel seconds
1 1.000e-03 3.127289e-05 4.143674e-08 2.402551e-03 72.8
2 1.000e-03 3.008221e-08 1.926664e-08 1.580134e-03 152.1
3 1.000e-03 6.495288e-09 8.655047e-10 4.570379e-04 229.7
4 1.000e-04 2.073117e-10 2.284972e-10 2.087772e-04 305.7
5 1.000e-04 1.993278e-10 3.281911e-10 2.737679e-04 383.9
6 1.000e-04 3.912781e-10 7.342394e-10 4.276882e-04 460.6
7 1.000e-05 1.127570e-10 1.866086e-10 1.935239e-04 538.5
8 1.000e-05 1.232416e-10 1.283118e-10 1.514153e-04 616.6
9 1.000e-05 1.258698e-10 1.299951e-10 1.511401e-04 707.5


==> graphics/TrainingHistories/LionDog_19dir/LionDog_BGK_SuperParallel_d3q4_BEL3_L6.dat <==
# LionDog_BGK_SuperParallel_d3q4_BEL3_L6.pth | D3Q19 SuperParallel BEL3 L6 P2 | seed 1518282082 | best val MSE 9.002660e-10
epoch lr train_loss val_loss test_rel seconds
1 1.000e-03 3.427079e-07 1.475054e-08 1.961215e-03 72.1
2 1.000e-03 2.567498e-08 5.497008e-08 3.882775e-03 151.2
3 1.000e-03 2.598706e-08 5.179036e-09 1.023735e-03 229.7
4 1.000e-04 1.162761e-09 1.198415e-09 4.310958e-04 306.3
5 1.000e-04 1.437992e-09 1.073503e-09 4.333030e-04 384.2
6 1.000e-04 1.512233e-09 1.243560e-09 4.862086e-04 461.5
7 1.000e-05 8.222190e-10 9.267640e-10 3.984125e-04 538.6
8 1.000e-05 8.449176e-10 9.056648e-10 3.864405e-04 616.5
9 1.000e-05 8.294695e-10 9.002660e-10 3.869580e-04 708.9


==> graphics/TrainingHistories/LionDog_19dir/LionDog_BGK_SuperParallel_d3q5_BEL3_L6.dat <==
# LionDog_BGK_SuperParallel_d3q5_BEL3_L6.pth | D3Q19 SuperParallel BEL3 L6 P2 | seed 731252237 | best val MSE 6.806187e-10
epoch lr train_loss val_loss test_rel seconds
1 1.000e-03 1.110256e-05 2.559237e-08 1.941408e-03 71.6
2 1.000e-03 7.678806e-09 1.586722e-09 5.521583e-04 150.8
3 1.000e-03 5.205833e-09 1.291874e-09 4.637965e-04 228.7
4 1.000e-04 9.322329e-10 8.684174e-10 3.507405e-04 304.6
5 1.000e-04 1.272657e-09 1.386336e-09 5.126355e-04 382.7
6 1.000e-04 1.441327e-09 1.017918e-09 3.933782e-04 460.0
7 1.000e-05 7.616058e-10 7.010325e-10 3.124337e-04 537.7
8 1.000e-05 7.773316e-10 7.171122e-10 3.266389e-04 615.8
9 1.000e-05 7.726934e-10 6.806187e-10 3.160885e-04 707.7


==> graphics/TrainingHistories/LionDog_19dir/LionDog_BGK_SuperParallel_d3q6_BEL3_L6.dat <==
# LionDog_BGK_SuperParallel_d3q6_BEL3_L6.pth | D3Q19 SuperParallel BEL3 L6 P2 | seed 398431778 | best val MSE 2.474758e-10
epoch lr train_loss val_loss test_rel seconds
1 1.000e-03 1.504519e-06 9.800317e-10 3.755046e-04 84.1
2 1.000e-03 1.364026e-09 1.382891e-08 2.008444e-03 163.9
3 1.000e-03 2.112636e-08 5.818717e-07 1.251523e-02 245.8
4 1.000e-04 1.811289e-09 2.868991e-10 2.288068e-04 328.0
5 1.000e-04 5.143854e-10 4.151248e-10 2.707532e-04 409.8
6 1.000e-04 7.098348e-10 8.825803e-10 4.365270e-04 488.9
7 1.000e-05 2.835788e-10 2.727754e-10 2.323691e-04 565.6
8 1.000e-05 2.982118e-10 2.474758e-10 2.138401e-04 642.0
9 1.000e-05 2.973026e-10 3.033163e-10 2.482457e-04 719.2


==> graphics/TrainingHistories/LionDog_19dir/LionDog_BGK_SuperParallel_d3q7_BEL3_L6.dat <==
# LionDog_BGK_SuperParallel_d3q7_BEL3_L6.pth | D3Q19 SuperParallel BEL3 L6 P2 | seed 1567723102 | best val MSE 6.103224e-11
epoch lr train_loss val_loss test_rel seconds
1 1.000e-03 8.695861e-06 1.111338e-07 8.025652e-03 84.2
2 1.000e-03 7.088135e-08 2.518666e-08 4.312331e-03 166.1
3 1.000e-03 1.471486e-08 3.409099e-10 4.174283e-04 246.7
4 1.000e-04 2.011431e-10 1.039665e-10 2.649707e-04 330.4
5 1.000e-04 1.872971e-10 3.377293e-10 5.859516e-04 412.2
6 1.000e-04 3.199816e-10 1.603234e-10 3.821706e-04 490.6
7 1.000e-05 7.301428e-11 6.138356e-11 1.870407e-04 568.4
8 1.000e-05 7.925308e-11 6.103224e-11 1.862898e-04 646.6
9 1.000e-05 8.152145e-11 7.493797e-11 2.301182e-04 724.3


==> graphics/TrainingHistories/LionDog_19dir/LionDog_BGK_SuperParallel_d3q8_BEL3_L6.dat <==
# LionDog_BGK_SuperParallel_d3q8_BEL3_L6.pth | D3Q19 SuperParallel BEL3 L6 P2 | seed 256852537 | best val MSE 4.594906e-10
epoch lr train_loss val_loss test_rel seconds
1 1.000e-03 3.819208e-05 2.354974e-07 1.149671e-02 83.3
2 1.000e-03 1.172644e-07 3.768527e-08 4.618312e-03 164.0
3 1.000e-03 1.568947e-08 1.694520e-09 1.157903e-03 245.3
4 1.000e-04 9.055866e-10 6.415749e-10 5.763541e-04 327.7
5 1.000e-04 8.679207e-10 6.547525e-10 6.847414e-04 408.7
6 1.000e-04 1.049460e-09 1.350968e-09 1.109652e-03 485.9
7 1.000e-05 5.168811e-10 4.848432e-10 4.971593e-04 562.3
8 1.000e-05 5.245624e-10 5.294661e-10 5.766393e-04 638.7
9 1.000e-05 5.430791e-10 4.594906e-10 4.864873e-04 716.2


==> graphics/TrainingHistories/LionDog_19dir/LionDog_BGK_SuperParallel_d3q9_BEL3_L6.dat <==
# LionDog_BGK_SuperParallel_d3q9_BEL3_L6.pth | D3Q19 SuperParallel BEL3 L6 P2 | seed 1503779472 | best val MSE 4.009679e-10
epoch lr train_loss val_loss test_rel seconds
1 1.000e-03 5.361290e-06 4.025051e-09 1.575077e-03 81.5
2 1.000e-03 1.447623e-09 1.088928e-09 9.552757e-04 162.1
3 1.000e-03 1.211534e-08 2.719001e-09 1.585333e-03 244.0
4 1.000e-04 5.528121e-10 5.215571e-10 6.145147e-04 327.9
5 1.000e-04 8.222270e-10 5.271590e-10 5.758429e-04 410.0
6 1.000e-04 1.012753e-09 3.038603e-09 1.850162e-03 487.7
7 1.000e-05 4.420308e-10 4.054400e-10 4.979964e-04 564.0
8 1.000e-05 4.555387e-10 4.103194e-10 5.135097e-04 641.2
9 1.000e-05 4.519007e-10 4.009679e-10 5.014396e-04 719.3


==> graphics/TrainingHistories/LionDog_DOC/LionDog_BGK_SuperParallel_axis_BEL3_L6.dat <==
# LionDog_BGK_SuperParallel_axis_BEL3_L6.pth | D3Q19 SuperParallel BEL3 L6 P2 | seed 1989899371 | best val MSE 8.028058e-11
epoch lr train_loss val_loss test_rel seconds
1 1.000e-03 5.150876e-05 5.348150e-08 2.373727e-03 59.6
2 1.000e-03 4.386585e-08 2.695942e-08 1.899991e-03 126.8
3 1.000e-03 1.840594e-08 4.207216e-09 7.304757e-04 192.7
4 1.000e-04 3.006776e-09 1.986887e-09 4.997423e-04 256.6
5 1.000e-04 1.570925e-09 1.089190e-09 5.156589e-04 319.4
6 1.000e-04 5.845986e-10 5.126642e-10 3.583185e-04 382.5
7 1.000e-05 1.143685e-10 9.969942e-11 1.180977e-04 446.6
8 1.000e-05 1.107346e-10 1.016102e-10 1.313387e-04 512.4
9 1.000e-05 1.045557e-10 8.028058e-11 1.132769e-04 577.1


==> graphics/TrainingHistories/LionDog_DOC/LionDog_BGK_SuperParallel_diag_BEL3_L6.dat <==
# LionDog_BGK_SuperParallel_diag_BEL3_L6.pth | D3Q19 SuperParallel BEL3 L6 P2 | seed 2042 | best val MSE 1.734454e-10
epoch lr train_loss val_loss test_rel seconds
1 1.000e-03 9.660848e-07 1.195189e-08 2.358529e-03 55.4
2 1.000e-03 9.125922e-09 1.004117e-09 6.931836e-04 116.9
3 1.000e-03 2.421953e-08 5.430909e-10 6.240201e-04 178.0
4 1.000e-04 2.348463e-10 3.420959e-10 5.314907e-04 239.8
5 1.000e-04 3.809251e-10 8.050427e-10 8.682594e-04 322.7
6 1.000e-04 5.277793e-10 4.609982e-10 6.329724e-04 411.4
7 1.000e-05 1.996108e-10 1.815397e-10 3.203433e-04 477.6
8 1.000e-05 2.112353e-10 1.862812e-10 3.328732e-04 537.3
9 1.000e-05 2.121073e-10 1.734454e-10 3.080100e-04 596.9


==> graphics/TrainingHistories/LionDog_DOC/LionDog_BGK_SuperParallel_rest_BEL3_L6.dat <==
# LionDog_BGK_SuperParallel_rest_BEL3_L6.pth | D3Q19 SuperParallel BEL3 L6 P2 | seed 2120016694 | best val MSE 3.042599e-10
epoch lr train_loss val_loss test_rel seconds
1 1.000e-03 2.741630e-04 3.000034e-07 1.307718e-03 60.1
2 1.000e-03 1.766566e-07 7.713807e-08 4.930390e-04 119.0
3 1.000e-03 4.107685e-08 1.423400e-08 2.721569e-04 179.5
4 1.000e-04 8.652791e-09 5.573584e-09 1.328153e-04 238.5
5 1.000e-04 3.731638e-09 1.315230e-09 6.573182e-05 295.0
6 1.000e-04 9.709407e-10 6.267055e-10 5.812792e-05 345.6
7 1.000e-05 3.575807e-10 3.413664e-10 3.788582e-05 394.7
8 1.000e-05 3.697969e-10 3.042599e-10 3.257223e-05 447.5
9 1.000e-05 3.669911e-10 3.274665e-10 3.680058e-05 500.3


==> graphics/dsl_ke_enstrophy/dsl_corgi_ke_enstrophy.tikz <==
% Double shear layer (D2Q9, 200 x 100 cells, u0 = 0.08, dt = 0.01 s, t_end = 10 s): relative deviation of the
% Corgi surrogate (orbit compression, PA SEL1 L6, CONS+SYM, TorchStateVector backend) from exact BGK in the
% non-dimensional kinetic energy E~_k = 0.5 <rho |u|^2> / u0^2 (a) and enstrophy E~ (calligraphic) = <omega_z^2> / u0^2 (b)
% (paper convention, no factor 1/2) for Re = 100, 400, 1000, 2000 (omega = 1.351, 1.786, 1.908, 1.953).
% Relative deviations in percent. Colour and marker = Re (colour1/2/3/4); dashed line: 0 = BGK.
% Data: dsl_corgi_rel_deviation.dat (columns time, ke_re<Re>, enstrophy_re<Re> in %; set \dslpath to its folder).
% Requires: pgfplots (compat 1.18), \usepgfplotslibrary{groupplots}, colour1/2/3/4
\pgfplotsset{compat=1.18}%
\providecommand{\dslpath}{}%
\begin{tikzpicture}
\begin{groupplot}[group style={group size=2 by 1, horizontal sep=1.9cm},
    scale only axis, width=5.8cm, height=4.6cm, xmin=0, xmax=10, xlabel={$t$ [s]},
    title style={font=\small}, label style={font=\small}, tick label style={font=\footnotesize},
    scaled y ticks=false, yticklabel style={/pgf/number format/fixed, /pgf/number format/precision=2},
    legend style={at={(1.04,1)}, anchor=north west, draw=none, font=\footnotesize}, legend cell align=left]
\nextgroupplot[title={(a) Kinetic energy}, ylabel={$\dfrac{\tilde{E}_k^{\mathrm{sur}} - \tilde{E}_k^{\mathrm{bgk}}}{\tilde{E}_k^{\mathrm{bgk}}}$ [\%]}]
    \addplot[black, dashed, forget plot] coordinates {(0,0) (10,0)};
    \addplot[colour1, thick, solid, mark=*, mark size=1.8pt, mark options={solid, draw=colour1, fill=colour1}] table[x=time, y=ke_re100] {\dslpath dsl_corgi_rel_deviation.dat};
    \addplot[colour2, thick, solid, mark=square*, mark size=1.8pt, mark options={solid, draw=colour2, fill=colour2}] table[x=time, y=ke_re400] {\dslpath dsl_corgi_rel_deviation.dat};
    \addplot[colour3, thick, solid, mark=triangle*, mark size=1.8pt, mark options={solid, draw=colour3, fill=colour3}] table[x=time, y=ke_re1000] {\dslpath dsl_corgi_rel_deviation.dat};
    \addplot[colour4, thick, solid, mark=diamond*, mark size=1.8pt, mark options={solid, draw=colour4, fill=colour4}] table[x=time, y=ke_re2000] {\dslpath dsl_corgi_rel_deviation.dat};
\nextgroupplot[title={(b) Enstrophy}, ylabel={$\dfrac{\tilde{\mathcal{E}}^{\mathrm{sur}} - \tilde{\mathcal{E}}^{\mathrm{bgk}}}{\tilde{\mathcal{E}}^{\mathrm{bgk}}}$ [\%]}]
    \addplot[black, dashed, forget plot] coordinates {(0,0) (10,0)};
    \addplot[colour1, thick, solid, mark=*, mark size=1.8pt, mark options={solid, draw=colour1, fill=colour1}] table[x=time, y=enstrophy_re100] {\dslpath dsl_corgi_rel_deviation.dat};
    \addlegendentry{Re $= 100$}
    \addplot[colour2, thick, solid, mark=square*, mark size=1.8pt, mark options={solid, draw=colour2, fill=colour2}] table[x=time, y=enstrophy_re400] {\dslpath dsl_corgi_rel_deviation.dat};
    \addlegendentry{Re $= 400$}
    \addplot[colour3, thick, solid, mark=triangle*, mark size=1.8pt, mark options={solid, draw=colour3, fill=colour3}] table[x=time, y=enstrophy_re1000] {\dslpath dsl_corgi_rel_deviation.dat};
    \addlegendentry{Re $= 1000$}
    \addplot[colour4, thick, solid, mark=diamond*, mark size=1.8pt, mark options={solid, draw=colour4, fill=colour4}] table[x=time, y=enstrophy_re2000] {\dslpath dsl_corgi_rel_deviation.dat};
    \addlegendentry{Re $= 2000$}
    \addlegendimage{black, dashed}\addlegendentry{BGK (reference)}
\end{groupplot}
\end{tikzpicture}%


==> graphics/dsl_ke_enstrophy/dsl_corgi_rel_deviation.dat <==
time ke_re100 ke_re400 ke_re1000 ke_re2000 enstrophy_re100 enstrophy_re400 enstrophy_re1000 enstrophy_re2000
0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
5.000000e-01 2.389117e-03 4.212644e-03 4.710842e-03 6.487581e-03 5.424018e-02 5.075439e-02 4.300505e-02 9.584267e-02
1.000000e+00 -4.543067e-03 -1.276362e-03 6.171838e-05 8.467217e-04 3.998621e-02 3.998326e-02 4.213684e-02 5.796235e-02
1.500000e+00 -6.459112e-03 -2.052154e-03 1.416182e-04 1.417592e-03 2.891110e-02 2.226090e-02 2.887741e-02 4.524512e-02
2.000000e+00 -6.337760e-03 -6.831337e-04 2.430236e-03 4.328631e-03 2.053705e-02 4.072844e-03 1.220582e-02 3.494722e-02
2.500000e+00 -1.388775e-02 -8.159642e-03 -3.223319e-03 -1.665037e-03 -2.999015e-03 -3.023175e-02 6.150735e-02 2.842166e-02
3.000000e+00 -1.011713e-02 -1.756681e-03 3.880078e-03 7.393285e-03 -4.085514e-03 -3.094683e-02 1.192300e-02 8.105303e-02
3.500000e+00 -1.868133e-02 -1.141695e-02 -5.560509e-03 -1.716114e-03 -2.495211e-02 -5.153728e-02 1.254418e-02 1.166032e-01
4.000000e+00 -1.830436e-02 -9.137498e-03 -2.266344e-03 2.055774e-03 -2.939755e-02 -4.454230e-02 3.782387e-02 1.539559e-01
4.500000e+00 -1.916510e-02 -1.003724e-02 -3.556261e-03 1.619516e-04 -3.612121e-02 -4.498238e-02 3.356878e-02 1.394625e-01
5.000000e+00 -2.324896e-02 -1.610075e-02 -1.022382e-02 -6.522831e-03 -4.734961e-02 -5.546786e-02 1.041134e-02 1.067271e-01
5.500000e+00 -1.739283e-02 -8.373616e-03 -2.520994e-03 1.130726e-03 -4.264635e-02 -4.553870e-02 1.112277e-02 9.974391e-02
6.000000e+00 -2.328759e-02 -1.863606e-02 -1.336759e-02 -9.657350e-03 -5.141422e-02 -5.987924e-02 -1.528612e-02 5.322953e-02
6.500000e+00 -1.885765e-02 -1.317005e-02 -7.117768e-03 4.797869e-04 -4.484359e-02 -4.856792e-02 -9.080578e-03 3.356351e-01
7.000000e+00 -1.909454e-02 -1.678870e-02 -1.133587e-02 -6.545168e-03 -4.334590e-02 -4.804379e-02 -1.587207e-02 5.432704e-02
7.500000e+00 -1.911621e-02 -1.909978e-02 -1.325560e-02 -8.254801e-03 -4.112300e-02 -4.582672e-02 -2.072639e-02 2.833622e-02
8.000000e+00 -1.198965e-02 -1.210550e-02 -5.929057e-03 -9.884677e-04 -3.085862e-02 -3.230648e-02 -1.185367e-02 2.937619e-02
8.500000e+00 -1.519817e-02 -2.109149e-02 -1.560040e-02 -1.092461e-02 -3.142134e-02 -4.037790e-02 -2.993378e-02 5.828557e-03
9.000000e+00 -8.091188e-03 -1.332593e-02 -6.564575e-03 -1.462347e-03 -2.042176e-02 -2.652454e-02 -1.795911e-02 1.734286e-02
9.500000e+00 -8.261533e-03 -1.967054e-02 -1.444477e-02 -1.042524e-02 -1.789235e-02 -3.159006e-02 -2.840432e-02 1.777455e-03
1.000000e+01 -5.378789e-03 -1.931528e-02 -1.328444e-02 -8.707809e-03 -1.292649e-02 -2.912899e-02 -2.622258e-02 1.609992e-04


==> graphics/dsl_shot_noise/shots_dsl.dat <==
N total l2_re100 l2_lo_re100 l2_hi_re100 noise_re100 noise_lo_re100 noise_hi_re100 ens_re100 ens_lo_re100 ens_hi_re100 seeds_re100 l2_re400 l2_lo_re400 l2_hi_re400 noise_re400 noise_lo_re400 noise_hi_re400 ens_re400 ens_lo_re400 ens_hi_re400 seeds_re400 l2_re1000 l2_lo_re1000 l2_hi_re1000 noise_re1000 noise_lo_re1000 noise_hi_re1000 ens_re1000 ens_lo_re1000 ens_hi_re1000 seeds_re1000 l2_re2000 l2_lo_re2000 l2_hi_re2000 noise_re2000 noise_lo_re2000 noise_hi_re2000 ens_re2000 ens_lo_re2000 ens_hi_re2000 seeds_re2000
1e+04 7.200000e+05 4.566873e+01 0.000000e+00 0.000000e+00 4.566630e+01 0.000000e+00 0.000000e+00 3.352764e+03 0.000000e+00 0.000000e+00 1 5.589067e+01 0.000000e+00 0.000000e+00 5.588488e+01 0.000000e+00 0.000000e+00 4.222583e+03 0.000000e+00 0.000000e+00 1 7.907712e+01 0.000000e+00 0.000000e+00 7.907011e+01 0.000000e+00 0.000000e+00 6.893188e+03 0.000000e+00 0.000000e+00 1 nan nan nan nan nan nan nan nan nan 3
1e+05 7.200000e+06 1.444518e+01 4.749665e-02 2.468584e-02 1.444663e+01 5.067048e-02 2.871130e-02 3.286642e+02 5.426983e+00 5.002577e+00 3 1.756499e+01 0.000000e+00 0.000000e+00 1.757618e+01 0.000000e+00 0.000000e+00 4.234170e+02 0.000000e+00 0.000000e+00 1 2.483381e+01 0.000000e+00 0.000000e+00 2.483193e+01 0.000000e+00 0.000000e+00 6.838541e+02 0.000000e+00 0.000000e+00 1 3.393931e+01 5.042860e-02 5.683192e-02 3.393310e+01 5.543174e-02 5.751484e-02 1.026520e+03 7.721707e+00 4.203974e+00 3
1e+06 7.200000e+07 4.569518e+00 0.000000e+00 0.000000e+00 4.568876e+00 0.000000e+00 0.000000e+00 3.287877e+01 0.000000e+00 0.000000e+00 1 5.599772e+00 0.000000e+00 0.000000e+00 5.584188e+00 0.000000e+00 0.000000e+00 4.255579e+01 0.000000e+00 0.000000e+00 1 7.803887e+00 0.000000e+00 0.000000e+00 7.796860e+00 0.000000e+00 0.000000e+00 6.643966e+01 0.000000e+00 0.000000e+00 1 1.097313e+01 0.000000e+00 0.000000e+00 1.096204e+01 0.000000e+00 0.000000e+00 1.002835e+02 0.000000e+00 0.000000e+00 1
1e+07 7.200000e+08 1.456495e+00 3.243198e-03 6.016671e-03 1.445833e+00 3.158584e-03 4.591409e-03 3.281048e+00 1.215742e-01 9.251840e-02 3 1.747446e+00 0.000000e+00 0.000000e+00 1.740331e+00 0.000000e+00 0.000000e+00 4.119663e+00 0.000000e+00 0.000000e+00 1 2.495413e+00 0.000000e+00 0.000000e+00 2.484595e+00 0.000000e+00 0.000000e+00 6.637205e+00 0.000000e+00 0.000000e+00 1 3.470655e+00 3.377377e-02 3.794686e-02 3.461453e+00 2.963944e-02 4.892844e-02 1.021905e+01 9.929868e-02 1.052808e-01 3
1e+08 7.200000e+09 4.910187e-01 0.000000e+00 0.000000e+00 4.597334e-01 0.000000e+00 0.000000e+00 3.811372e-01 0.000000e+00 0.000000e+00 1 6.089166e-01 0.000000e+00 0.000000e+00 5.584029e-01 0.000000e+00 0.000000e+00 4.083706e-01 0.000000e+00 0.000000e+00 1 8.322592e-01 0.000000e+00 0.000000e+00 7.881624e-01 0.000000e+00 0.000000e+00 6.077495e-01 0.000000e+00 0.000000e+00 1 1.107122e+00 0.000000e+00 0.000000e+00 1.083102e+00 0.000000e+00 0.000000e+00 1.164839e+00 0.000000e+00 0.000000e+00 1
1e+09 7.200000e+10 2.251625e-01 0.000000e+00 0.000000e+00 1.445846e-01 0.000000e+00 0.000000e+00 1.820674e-02 0.000000e+00 0.000000e+00 1 3.146411e-01 0.000000e+00 0.000000e+00 1.746271e-01 0.000000e+00 0.000000e+00 1.461200e-02 0.000000e+00 0.000000e+00 1 3.458678e-01 0.000000e+00 0.000000e+00 2.479768e-01 0.000000e+00 0.000000e+00 3.665722e-02 0.000000e+00 0.000000e+00 1 4.296080e-01 0.000000e+00 0.000000e+00 3.583982e-01 0.000000e+00 0.000000e+00 9.604261e-02 0.000000e+00 0.000000e+00 1


==> graphics/dsl_shot_noise/shots_dsl.tikz <==
% Finite-shot test, double shear layer (D2Q9, 200 x 100, t = 10 s), Corgi surrogate CONS+SYM: every circuit
% expectation value <Z> is replaced by the mean of N single-shot outcomes +-1 (independent for every node,
% direction, symmetry operation and time step; 72 circuit executions per node and step).
% Relative L2 velocity error against BGK in percent at t = 10 s (end of the run, 1000 steps; sum over all
% 20 000 nodes and both components). Dashed with open markers: noise-free surrogate (N -> infinity). Points: mean
% over the noise realisations, error bars: min/max; crosses: diverged runs. Bottom axis: total shots per node and
% time step, 72 N (9 directions x 8 symmetry operations x N); top axis: shots per circuit execution N.
% Shot-noise-only error and enstrophy deviation (percent): columns noise_* and ens_* of shots_dsl.dat.
% Data: shots_dsl.dat (set \shotpath to its folder). Requires: \usepackage{bm}, pgfplots (compat 1.18),
% \usepgfplotslibrary{groupplots}, colour1-colour4.
\pgfplotsset{compat=1.18}%
\providecommand{\shotpath}{}%
\begin{tikzpicture}
\begin{groupplot}[group style={group size=1 by 1, horizontal sep=2.1cm},
    scale only axis, width=4.6cm, height=4.6cm, xmode=log, ymode=log, xmin=240000, xmax=2.16e+11,
    xlabel={Total shots per node and time step $72S$}, title style={font=\small, yshift=1.1cm},
    label style={font=\small}, tick label style={font=\footnotesize}, clip=false,
    legend style={at={(1.04,1)}, anchor=north west, draw=none, font=\footnotesize}, legend cell align=left]
\nextgroupplot[ylabel={$\dfrac{\|\bm{u}_{\mathrm{sur}} - \bm{u}_{\mathrm{bgk}}\|_2}{\|\bm{u}_{\mathrm{bgk}}\|_2}$ [\%]}]
    \addplot[colour1, very thick, mark=*, mark size=2.2pt, mark options={solid, draw=colour1, fill=colour1}, unbounded coords=jump, error bars/.cd, y dir=both, y explicit, error bar style={colour1, thick}] table[x=total, y=l2_re100, y error minus=l2_lo_re100, y error plus=l2_hi_re100] {\shotpath shots_dsl.dat};
    \addlegendentry{Re $= 100$}
    \addplot[colour1, thick, dashed, forget plot] coordinates {(240000,1.729904e-01) (2.16e+11,1.729904e-01)};
    \addplot[only marks, mark=, mark size=2.2pt, mark options={solid, draw=colour1, fill=white, thick}, forget plot] coordinates {(720000,1.729904e-01) (7.2e+06,1.729904e-01) (7.2e+07,1.729904e-01) (7.2e+08,1.729904e-01) (7.2e+09,1.729904e-01) (7.2e+10,1.729904e-01)};
    \addplot[colour2, very thick, mark=square*, mark size=2.2pt, mark options={solid, draw=colour2, fill=colour2}, unbounded coords=jump, error bars/.cd, y dir=both, y explicit, error bar style={colour2, thick}] table[x=total, y=l2_re400, y error minus=l2_lo_re400, y error plus=l2_hi_re400] {\shotpath shots_dsl.dat};
    \addlegendentry{Re $= 400$}
    \addplot[colour2, thick, dashed, forget plot] coordinates {(240000,2.635623e-01) (2.16e+11,2.635623e-01)};
    \addplot[only marks, mark=square, mark size=2.2pt, mark options={solid, draw=colour2, fill=white, thick}, forget plot] coordinates {(720000,2.635623e-01) (7.2e+06,2.635623e-01) (7.2e+07,2.635623e-01) (7.2e+08,2.635623e-01) (7.2e+09,2.635623e-01) (7.2e+10,2.635623e-01)};
    \addplot[colour3, very thick, mark=triangle*, mark size=2.2pt, mark options={solid, draw=colour3, fill=colour3}, unbounded coords=jump, error bars/.cd, y dir=both, y explicit, error bar style={colour3, thick}] table[x=total, y=l2_re1000, y error minus=l2_lo_re1000, y error plus=l2_hi_re1000] {\shotpath shots_dsl.dat};
    \addlegendentry{Re $= 1000$}
    \addplot[colour3, thick, dashed, forget plot] coordinates {(240000,2.675144e-01) (2.16e+11,2.675144e-01)};
    \addplot[only marks, mark=triangle, mark size=2.2pt, mark options={solid, draw=colour3, fill=white, thick}, forget plot] coordinates {(720000,2.675144e-01) (7.2e+06,2.675144e-01) (7.2e+07,2.675144e-01) (7.2e+08,2.675144e-01) (7.2e+09,2.675144e-01) (7.2e+10,2.675144e-01)};
    \addplot[colour4, very thick, mark=diamond*, mark size=2.2pt, mark options={solid, draw=colour4, fill=colour4}, unbounded coords=jump, error bars/.cd, y dir=both, y explicit, error bar style={colour4, thick}] table[x=total, y=l2_re2000, y error minus=l2_lo_re2000, y error plus=l2_hi_re2000] {\shotpath shots_dsl.dat};
    \addlegendentry{Re $= 2000$}
    \addplot[colour4, thick, dashed, forget plot] coordinates {(240000,2.756385e-01) (2.16e+11,2.756385e-01)};
    \addplot[only marks, mark=diamond, mark size=2.2pt, mark options={solid, draw=colour4, fill=white, thick}, forget plot] coordinates {(720000,2.756385e-01) (7.2e+06,2.756385e-01) (7.2e+07,2.756385e-01) (7.2e+08,2.756385e-01) (7.2e+09,2.756385e-01) (7.2e+10,2.756385e-01)};
    \addplot[only marks, mark=x, mark size=4pt, very thick, colour4, forget plot] coordinates {(720000,300)};
    \node[anchor=west, font=\scriptsize, text=colour4!80!black] at (axis cs:936000,300) {diverged};
    \addlegendimage{black, thick, dashed}\addlegendentry{exact surrogate, noise-free}
\end{groupplot}
\begin{axis}[at={(group c1r1.south west)}, anchor=south west, scale only axis, width=4.6cm, height=4.6cm, xmode=log, xmin=3333.33, xmax=3e+09, axis x line*=top, axis y line=none, ymin=0, ymax=1, tick label style={font=\footnotesize}, label style={font=\footnotesize}, xlabel={Shots per circuit execution $S$}]
\end{axis}
\end{tikzpicture}%


==> graphics/tgv_kinetic_energy/kinetic_energy_tgv3d_w0.7.dat <==
time bgk naive naive_doc cons cons_doc sym sym_doc symcons symcons_doc rel_naive rel_naive_doc rel_cons rel_cons_doc rel_sym rel_sym_doc rel_symcons rel_symcons_doc pct_naive pct_naive_doc pct_cons pct_cons_doc pct_sym pct_sym_doc pct_symcons pct_symcons_doc abspct_naive abspct_naive_doc abspct_cons abspct_cons_doc abspct_sym abspct_sym_doc abspct_symcons abspct_symcons_doc slog_naive slog_naive_doc slog_cons slog_cons_doc slog_sym slog_sym_doc slog_symcons slog_symcons_doc
0.0000 1.2500000000e-01 1.2500000000e-01 1.2500000000e-01 1.2500000000e-01 1.2500000000e-01 1.2500000000e-01 1.2500000000e-01 1.2500000000e-01 1.2500000000e-01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00 nan nan nan nan nan nan nan nan 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
0.0500 1.1329216184e-01 1.1338124449e-01 1.1318434662e-01 1.1329831084e-01 1.1328975226e-01 1.1341644973e-01 1.1316921643e-01 1.1329147333e-01 1.1329087807e-01 7.8630899545e-04 -9.5165647910e-04 5.4275517685e-05 -2.1268756065e-05 1.0970563362e-03 -1.0852067452e-03 -6.0773438825e-06 -1.1331579434e-05 7.8630899545e-02 -9.5165647910e-02 5.4275517685e-03 -2.1268756065e-03 1.0970563362e-01 -1.0852067452e-01 -6.0773438825e-04 -1.1331579434e-03 7.8630899545e-02 9.5165647910e-02 5.4275517685e-03 2.1268756065e-03 1.0970563362e-01 1.0852067452e-01 6.0773438825e-04 1.1331579434e-03 1.8956634692e+00 -1.9785281547e+00 7.4864799357e-01 -4.0195133937e-01 2.0402650106e+00 -2.0355493571e+00 -1.3001698441e-01 -2.3450000152e-01
0.1000 9.6980184700e-02 9.7197341250e-02 9.6854332908e-02 9.6995467800e-02 9.6974047591e-02 9.7250779688e-02 9.6825140255e-02 9.6978619643e-02 9.6977002941e-02 2.2391847377e-03 -1.2977062538e-03 1.5758992677e-04 -6.3282096078e-05 2.7902090399e-03 -1.5987229273e-03 -1.6137901384e-05 -3.2808342731e-05 2.2391847377e-01 -1.2977062538e-01 1.5758992677e-02 -6.3282096078e-03 2.7902090399e-01 -1.5987229273e-01 -1.6137901384e-03 -3.2808342731e-03 2.2391847377e-01 1.2977062538e-01 1.5758992677e-02 6.3282096078e-03 2.7902090399e-01 1.5987229273e-01 1.6137901384e-03 3.2808342731e-03 2.3500985868e+00 -2.1132021841e+00 1.1992667335e+00 -8.1174063304e-01 2.4456423197e+00 -2.2037901940e+00 -3.2052815447e-01 -5.5164592927e-01
0.1500 8.1793811397e-02 8.2165909755e-02 8.1731698326e-02 8.1816550075e-02 8.1784353585e-02 8.2227209141e-02 8.1688952116e-02 8.1791538874e-02 8.1789167390e-02 4.5492238569e-03 -7.5938593876e-04 2.7799999205e-04 -1.1562991570e-04 5.2986618043e-03 -1.2819952792e-03 -2.7783548130e-05 -5.6776991400e-05 4.5492238569e-01 -7.5938593876e-02 2.7799999205e-02 -1.1562991570e-02 5.2986618043e-01 -1.2819952792e-01 -2.7783548130e-03 -5.6776991400e-03 4.5492238569e-01 7.5938593876e-02 2.7799999205e-02 1.1562991570e-02 5.2986618043e-01 1.2819952792e-01 2.7783548130e-03 5.6776991400e-03 2.6579394065e+00 -1.8805378428e+00 1.4446056422e+00 -1.0662825701e+00 2.7241677477e+00 -2.1079128483e+00 -4.9148038184e-01 -7.6705770820e-01
0.2000 6.8767429032e-02 6.9292532843e-02 6.8810174207e-02 6.8794514305e-02 6.8755575859e-02 6.9356337126e-02 6.8755524641e-02 6.8764557665e-02 6.8761994839e-02 7.6359378094e-03 6.2159041904e-04 3.9386776133e-04 -1.7236608904e-04 8.5637648879e-03 -1.7311088321e-04 -4.1754752659e-05 -7.9022767072e-05 7.6359378094e-01 6.2159041904e-02 3.9386776133e-02 -1.7236608904e-02 8.5637648879e-01 -1.7311088321e-02 -4.1754752659e-03 -7.9022767072e-03 7.6359378094e-01 6.2159041904e-02 3.9386776133e-02 1.7236608904e-02 8.5637648879e-01 1.7311088321e-02 4.1754752659e-03 7.9022767072e-03 2.8828631275e+00 1.7936166706e+00 1.5956301162e+00 -1.2379062776e+00 2.9326653277e+00 -1.2397663956e+00 -6.4371052141e-01 -9.0454560436e-01
0.2500 5.7797466015e-02 5.8455185620e-02 5.7955199163e-02 5.7826138463e-02 5.7783951411e-02 5.8518562631e-02 5.7891027268e-02 5.7794030703e-02 5.7791654640e-02 1.1379730810e-02 2.7290668429e-03 4.9608485341e-04 -2.3382693788e-04 1.2476266957e-02 1.6187777605e-03 -5.9437072249e-05 -1.0054722817e-04 1.1379730810e+00 2.7290668429e-01 4.9608485341e-02 -2.3382693788e-02 1.2476266957e+00 1.6187777605e-01 -5.9437072249e-03 -1.0054722817e-02 1.1379730810e+00 2.7290668429e-01 4.9608485341e-02 2.3382693788e-02 1.2476266957e+00 1.6187777605e-01 5.9437072249e-03 1.0054722817e-02 3.0561323242e+00 2.4360200040e+00 1.6957323304e+00 -1.3696866914e+00 3.0960849379e+00 2.2092038016e+00 -7.8585934406e-01 -1.0066035313e+00
0.3000 4.8601209314e-02 4.9362878677e-02 4.8865704283e-02 4.8629500970e-02 4.8586478065e-02 4.9424102624e-02 4.8794549230e-02 4.8597243621e-02 4.8595137304e-02 1.5671819145e-02 5.4421478966e-03 5.8211834608e-04 -3.0310457509e-04 1.6931539805e-02 3.9780885843e-03 -8.1596584766e-05 -1.2493536767e-04 1.5671819145e+00 5.4421478966e-01 5.8211834608e-02 -3.0310457509e-02 1.6931539805e+00 3.9780885843e-01 -8.1596584766e-03 -1.2493536767e-02 1.5671819145e+00 5.4421478966e-01 5.8211834608e-02 3.0310457509e-02 1.6931539805e+00 3.9780885843e-01 8.1596584766e-03 1.2493536767e-02 3.1951195880e+00 2.7357718064e+00 1.7651393928e+00 -1.4820644367e+00 3.2286966074e+00 2.5996771941e+00 -9.1805263951e-01 -1.0994413965e+00
0.3500 4.0901163159e-02 4.1736562551e-02 4.1255235415e-02 4.0927863451e-02 4.0885530503e-02 4.1794582051e-02 4.1179510616e-02 4.0896773090e-02 4.0894823465e-02 2.0424832130e-02 8.6567771680e-03 6.5280030212e-04 -3.8220565675e-04 2.1843361479e-02 6.8053677433e-03 -1.0733359919e-04 -1.5500033767e-04 2.0424832130e+00 8.6567771680e-01 6.5280030212e-02 -3.8220565675e-02 2.1843361479e+00 6.8053677433e-01 -1.0733359919e-02 -1.5500033767e-02 2.0424832130e+00 8.6567771680e-01 6.5280030212e-02 3.8220565675e-02 2.1843361479e+00 6.8053677433e-01 1.0733359919e-02 1.5500033767e-02 3.3101585999e+00 2.9373568181e+00 1.8148822225e+00 -1.5825941023e+00 3.3393195638e+00 2.8328525360e+00 -1.0344572885e+00 -1.1921291309e+00
0.4000 3.4448802424e-02 3.5329845699e-02 3.4872272627e-02 3.4473307104e-02 3.4432595282e-02 3.5384010114e-02 3.4794169498e-02 3.4444153873e-02 3.4442224879e-02 2.5575439861e-02 1.2292740888e-02 7.1133617926e-04 -4.7047040868e-04 2.7147756206e-02 1.0025517564e-02 -1.3494087630e-04 -1.9093683570e-04 2.5575439861e+00 1.2292740888e+00 7.1133617926e-02 -4.7047040868e-02 2.7147756206e+00 1.0025517564e+00 -1.3494087630e-02 -1.9093683570e-02 2.5575439861e+00 1.2292740888e+00 7.1133617926e-02 4.7047040868e-02 2.7147756206e+00 1.0025517564e+00 1.3494087630e-02 1.9093683570e-02 3.4078231781e+00 3.0896490149e+00 1.8521607016e+00 -1.6727283892e+00 3.4337339994e+00 3.0011072343e+00 -1.1325091640e+00 -1.2820761046e+00
0.4500 2.9029197369e-02 2.9931419993e-02 2.9502123615e-02 2.9051309085e-02 2.9012794352e-02 2.9981335825e-02 2.9423559674e-02 2.9024472417e-02 2.9022508383e-02 3.1079833585e-02 1.6291399297e-02 7.6170605821e-04 -5.6505238432e-04 3.2799337963e-02 1.3585022693e-02 -1.6276551537e-04 -2.3042272932e-04 3.1079833585e+00 1.6291399297e+00 7.6170605821e-02 -5.6505238432e-02 3.2799337963e+00 1.3585022693e+00 -1.6276551537e-02 -2.3042272932e-02 3.1079833585e+00 1.6291399297e+00 7.6170605821e-02 5.6505238432e-02 3.2799337963e+00 1.3585022693e+00 1.6276551537e-02 2.3042272932e-02 3.4924787297e+00 3.2119585518e+00 1.8818622435e+00 -1.7522246693e+00 3.5158651182e+00 3.1330606035e+00 -1.2131924971e+00 -1.3633409783e+00
0.5000 2.4463997764e-02 2.5366859170e-02 2.4968181787e-02 2.4483732333e-02 2.4447795145e-02 2.5412318234e-02 2.4890755332e-02 2.4459340870e-02 2.4457390384e-02 3.6905718128e-02 2.0609224542e-02 8.0667800118e-04 -6.6230462360e-04 3.8763920733e-02 1.7444310279e-02 -1.9035701617e-04 -2.7008585537e-04 3.6905718128e+00 2.0609224542e+00 8.0667800118e-02 -6.6230462360e-02 3.8763920733e+00 1.7444310279e+00 -1.9035701617e-02 -2.7008585537e-02 3.6905718128e+00 2.0609224542e+00 8.0667800118e-02 6.6230462360e-02 3.8763920733e+00 1.7444310279e+00 1.9035701617e-02 2.7008585537e-02 3.5670936923e+00 3.3140617532e+00 1.9067669378e+00 -1.8211567607e+00 3.5884277257e+00 3.2416539455e+00 -1.2807624809e+00 -1.4320959812e+00
0.5500 2.0610425504e-02 2.1497204990e-02 2.1130045201e-02 2.0627882370e-02 2.0594777705e-02 2.1538141270e-02 2.1055013153e-02 2.0605919084e-02 2.0604094326e-02 4.3025772822e-02 2.5211497767e-02 8.4699204661e-04 -7.5921767434e-04 4.5011965697e-02 2.1571007802e-02 -2.1864759784e-04 -3.0718325440e-04 4.3025772822e+00 2.5211497767e+00 8.4699204661e-02 -7.5921767434e-02 4.5011965697e+00 2.1571007802e+00 -2.1864759784e-02 -3.0718325440e-02 4.3025772822e+00 2.5211497767e+00 8.4699204661e-02 7.5921767434e-02 4.5011965697e+00 2.1571007802e+00 2.1864759784e-02 3.0718325440e-02 3.6337287033e+00 3.4015987154e+00 1.9279398573e+00 -1.8804416347e+00 3.6533280007e+00 3.3338705292e+00 -1.3406503104e+00 -1.4878570524e+00
0.6000 1.7355714065e-02 1.8213327249e-02 1.7877551531e-02 1.7371021820e-02 1.7340885720e-02 1.8249780533e-02 1.7805839322e-02 1.7351389583e-02 1.7349801720e-02 4.9413880627e-02 3.0067185008e-02 8.8200086894e-04 -8.5437828570e-04 5.1514242764e-02 2.5935277287e-02 -2.4916765925e-04 -3.4065697658e-04 4.9413880627e+00 3.0067185008e+00 8.8200086894e-02 -8.5437828570e-02 5.1514242764e+00 2.5935277287e+00 -2.4916765925e-02 -3.4065697658e-02 4.9413880627e+00 3.0067185008e+00 8.8200086894e-02 8.5437828570e-02 5.1514242764e+00 2.5935277287e+00 2.4916765925e-02 3.4065697658e-02 3.6938489795e+00 3.4780928179e+00 1.9455248295e+00 -1.9317096853e+00 3.7119273366e+00 3.4138909602e+00 -1.3971895096e+00 -1.5326910444e+00
0.6500 1.4609268258e-02 1.5428026036e-02 1.5122714640e-02 1.4622575541e-02 1.4595417031e-02 1.5460107809e-02 1.5054951110e-02 1.4605133199e-02 1.4603844835e-02 5.6043722594e-02 3.5145249792e-02 9.1087946583e-04 -9.4811230604e-04 5.8239710276e-02 3.0506856626e-02 -2.8304357664e-04 -3.7123171370e-04 5.6043722594e+00 3.5145249792e+00 9.1087946583e-02 -9.4811230604e-02 5.8239710276e+00 3.0506856626e+00 -2.8304357664e-02 -3.7123171370e-02 5.6043722594e+00 3.5145249792e+00 9.1087946583e-02 9.4811230604e-02 5.8239710276e+00 3.0506856626e+00 2.8304357664e-02 3.7123171370e-02 3.7485269886e+00 3.5458666695e+00 1.9595132458e+00 -1.9769080886e+00 3.7652192186e+00 3.4843975077e+00 -1.4523943892e+00 -1.5699598609e+00
0.7000 1.2295447755e-02 1.3068708069e-02 1.2792350904e-02 1.2306926157e-02 1.2282638062e-02 1.3096571851e-02 1.2728917308e-02 1.2291507931e-02 1.2290521249e-02 6.2889967857e-02 4.0413587146e-02 9.3354894531e-04 -1.0418240344e-03 6.5156154721e-02 3.5254474811e-02 -3.2042950097e-04 -4.0067725494e-04 6.2889967857e+00 4.0413587146e+00 9.3354894531e-02 -1.0418240344e-01 6.5156154721e+00 3.5254474811e+00 -3.2042950097e-02 -4.0067725494e-02 6.2889967857e+00 4.0413587146e+00 9.3354894531e-02 1.0418240344e-01 6.5156154721e+00 3.5254474811e+00 3.2042950097e-02 4.0067725494e-02 3.7985813837e+00 3.6065274271e+00 1.9701869163e+00 -2.0178343791e+00 3.8139554561e+00 3.5472142843e+00 -1.5061548563e+00 -1.6030649546e+00
0.7500 1.0348799346e-02 1.1072511919e-02 1.0823201226e-02 1.0358640829e-02 1.0337033228e-02 1.1096330886e-02 1.0764284740e-02 1.0345068031e-02 1.0344342007e-02 6.9932032660e-02 4.5841248332e-02 9.5097825452e-04 -1.1369548389e-03 7.2233649107e-02 4.0148173739e-02 -3.6055528255e-04 -4.3071065845e-04 6.9932032660e+00 4.5841248332e+00 9.5097825452e-02 -1.1369548389e-01 7.2233649107e+00 4.0148173739e+00 -3.6055528255e-02 -4.3071065845e-02 6.9932032660e+00 4.5841248332e+00 9.5097825452e-02 1.1369548389e-01 7.2233649107e+00 4.0148173739e+00 3.6055528255e-02 4.3071065845e-02 3.8446761606e+00 3.6612564563e+00 1.9782186006e+00 -2.0557768073e+00 3.8587395635e+00 3.6036658218e+00 -1.5573055504e+00 -1.6344195362e+00
0.8000 8.7119312200e-03 9.3841326331e-03 9.1597466116e-03 8.7203373743e-03 8.7011793057e-03 9.4040859474e-03 9.1053901842e-03 8.7084271662e-03 8.7079050618e-03 7.7158714437e-02 5.1402539841e-02 9.6490137013e-04 -1.2341596830e-03 7.9449057843e-02 4.5163231241e-02 -4.0221319885e-04 -4.6214300961e-04 7.7158714437e+00 5.1402539841e+00 9.6490137013e-02 -1.2341596830e-01 7.9449057843e+00 4.5163231241e+00 -4.0221319885e-02 -4.6214300961e-02 7.7158714437e+00 5.1402539841e+00 9.6490137013e-02 1.2341596830e-01 7.9449057843e+00 4.5163231241e+00 4.0221319885e-02 4.6214300961e-02 3.8873849904e+00 3.7109845948e+00 1.9845295620e+00 -2.0913998651e+00 3.9000887583e+00 3.6547850276e+00 -1.6047245247e+00 -1.6649795897e+00
0.8500 7.3350537450e-03 7.9553863807e-03 7.7537394158e-03 7.3422214765e-03 7.3252753398e-03 7.9716534448e-03 7.7038822810e-03 7.3317943674e-03 7.3314252159e-03 8.4570973479e-02 5.7080109475e-02 9.7718868735e-04 -1.3331061478e-03 8.6788689205e-02 5.0283003892e-02 -4.4435633902e-04 -4.9468337531e-04 8.4570973479e+00 5.7080109475e+00 9.7718868735e-02 -1.3331061478e-01 8.6788689205e+00 5.0283003892e+00 -4.4435633902e-02 -4.9468337531e-02 8.4570973479e+00 5.7080109475e+00 9.7718868735e-02 1.3331061478e-01 8.6788689205e+00 5.0283003892e+00 4.4435633902e-02 4.9468337531e-02 3.9272213358e+00 3.7564848107e+00 1.9900239042e+00 -2.1248891666e+00 3.9384631349e+00 3.7014212316e+00 -1.6479511619e+00 -1.6945046786e+00
0.9000 6.1759431345e-03 6.7452488482e-03 6.5641926014e-03 6.1820524925e-03 6.1670937455e-03 6.7580085234e-03 6.5186997565e-03 6.1729385643e-03 6.1726859993e-03 9.2181178049e-02 6.2864805988e-02 9.8921863439e-04 -1.4328805912e-03 9.4247206655e-02 5.5498668716e-02 -4.8649576234e-04 -5.2739074117e-04 9.2181178049e+00 6.2864805988e+00 9.8921863439e-02 -1.4328805912e-01 9.4247206655e+00 5.5498668716e+00 -4.8649576234e-02 -5.2739074117e-02 9.2181178049e+00 6.2864805988e+00 9.8921863439e-02 1.4328805912e-01 9.4247206655e+00 5.5498668716e+00 4.8649576234e-02 5.2739074117e-02 3.9646422591e+00 3.7984075906e+00 1.9953366633e+00 -2.1562311512e+00 3.9742684921e+00 3.7442825796e+00 -1.6872624413e+00 -1.7222885588e+00
0.9500 5.1995228498e-03 5.7195246355e-03 5.5570022340e-03 5.2047304765e-03 5.1915538539e-03 5.7289556216e-03 5.5156849231e-03 5.1967736946e-03 5.1966142589e-03 1.0000952023e-01 6.8752344110e-02 1.0015585638e-03 -1.5326398574e-03 1.0182333784e-01 6.0805978229e-02 -5.2873220764e-04 -5.5939573766e-04 1.0000952023e+01 6.8752344110e+00 1.0015585638e-01 -1.5326398574e-01 1.0182333784e+01 6.0805978229e+00 -5.2873220764e-02 -5.5939573766e-02 1.0000952023e+01 6.8752344110e+00 1.0015585638e-01 1.5326398574e-01 1.0182333784e+01 6.0805978229e+00 5.2873220764e-02 5.5939573766e-02 4.0000413482e+00 3.8372875192e+00 2.0007196367e+00 -2.1854586029e+00 4.0078473336e+00 3.7839462914e+00 -1.7233910334e+00 -1.7478578726e+00
1.0000 4.3769008070e-03 4.8499570302e-03 4.7040252217e-03 4.3813392786e-03 4.3697573427e-03 4.8562365253e-03 4.6666560558e-03 4.3743995242e-03 4.3743159612e-03 1.0808017912e-01 7.4738823000e-02 1.0140672004e-03 -1.6320827637e-03 1.0951486896e-01 6.6201008789e-02 -5.7147350397e-04 -5.9056532361e-04 1.0808017912e+01 7.4738823000e+00 1.0140672004e-01 -1.6320827637e-01 1.0951486896e+01 6.6201008789e+00 -5.7147350397e-02 -5.9056532361e-02 1.0808017912e+01 7.4738823000e+00 1.0140672004e-01 1.6320827637e-01 1.0951486896e+01 6.6201008789e+00 5.7147350397e-02 5.9056532361e-02 4.0337460595e+00 3.8735462620e+00 2.0061089626e+00 -2.2127584815e+00 4.0394730915e+00 3.8208646173e+00 -1.7571290201e+00 -1.7713924119e+00
1.0500 3.6841347841e-03 4.1130415850e-03 3.9818777865e-03 3.6879157890e-03 3.6777556608e-03 4.1163413572e-03 3.9482034938e-03 3.6818688579e-03 3.6818462400e-03 1.1641995369e-01 8.0817619308e-02 1.0262938629e-03 -1.7315119033e-03 1.1731562456e-01 7.1677266225e-02 -6.1504975140e-04 -6.2118902757e-04 1.1641995369e+01 8.0817619308e+00 1.0262938629e-01 -1.7315119033e-01 1.1731562456e+01 7.1677266225e+00 -6.1504975140e-02 -6.2118902757e-02 1.1641995369e+01 8.0817619308e+00 1.0262938629e-01 1.7315119033e-01 1.1731562456e+01 7.1677266225e+00 6.1504975140e-02 6.2118902757e-02 4.0660274254e+00 3.9075060597e+00 2.0113129586e+00 -2.2384399662e+00 4.0693558602e+00 3.8553814414e+00 -1.7890250076e+00 -1.7933362799e+00
1.1000 3.1010911971e-03 3.4889157363e-03 3.3708212622e-03 3.1043098773e-03 3.0954114379e-03 3.4893966166e-03 3.3405743508e-03 3.0990461574e-03 3.0990694390e-03 1.2506066882e-01 8.6979081840e-02 1.0379185928e-03 -1.8315357091e-03 1.2521573689e-01 7.7225446933e-02 -6.5945811220e-04 -6.5195054918e-04 1.2506066882e+01 8.6979081840e+00 1.0379185928e-01 -1.8315357091e-01 1.2521573689e+01 7.7225446933e+00 -6.5945811220e-02 -6.5195054918e-02 1.2506066882e+01 8.6979081840e+00 1.0379185928e-01 1.8315357091e-01 1.2521573689e+01 7.7225446933e+00 6.5945811220e-02 6.5195054918e-02 4.0971207497e+00 3.9394148246e+00 2.0162036003e+00 -2.2628283364e+00 4.0976589164e+00 3.8877604377e+00 -1.8192870448e+00 -1.8143167969e+00
1.1500 2.6106161277e-03 2.9605553913e-03 2.8539586912e-03 2.6133546797e-03 2.6055707257e-03 2.9583620612e-03 2.8268678325e-03 2.6087773217e-03 2.6088316778e-03 1.3404470308e-01 9.3212694506e-02 1.0490060408e-03 -1.9326479506e-03 1.3320454503e-01 8.2835504833e-02 -7.0435708645e-04 -6.8353588414e-04 1.3404470308e+01 9.3212694506e+00 1.0490060408e-01 -1.9326479506e-01 1.3320454503e+01 8.2835504833e+00 -7.0435708645e-02 -6.8353588414e-02 1.3404470308e+01 9.3212694506e+00 1.0490060408e-01 1.9326479506e-01 1.3320454503e+01 8.2835504833e+00 7.0435708645e-02 6.8353588414e-02 4.1272496595e+00 3.9694750673e+00 2.0208174502e+00 -2.2861643774e+00 4.1245190460e+00 3.9182165297e+00 -1.8478804003e+00 -1.8348542418e+00
1.2000 2.1980335279e-03 2.5133010578e-03 2.4167599174e-03 2.2003634141e-03 2.1935606631e-03 2.5085587164e-03 2.3925582768e-03 2.1963866073e-03 2.1964593745e-03 1.4343162920e-01 9.9510033287e-02 1.0599866796e-03 -2.0349393000e-03 1.4127409094e-01 8.8499445739e-02 -7.4927000820e-04 -7.1616439823e-04 1.4343162920e+01 9.9510033287e+00 1.0599866796e-01 -2.0349393000e-01 1.4127409094e+01 8.8499445739e+00 -7.4927000820e-02 -7.1616439823e-02 1.4343162920e+01 9.9510033287e+00 1.0599866796e-01 2.0349393000e-01 1.4127409094e+01 8.8499445739e+00 7.4927000820e-02 7.1616439823e-02 4.1566449336e+00 3.9978668759e+00 2.0253390556e+00 -2.3085619466e+00 4.1500625236e+00 3.9469405563e+00 -1.8747156868e+00 -1.8550973786e+00
1.2500 1.8508547025e-03 2.1345979147e-03 2.0467984240e-03 1.8528377749e-03 1.8468974408e-03 2.1274114286e-03 2.0252294259e-03 1.8493854084e-03 1.8494674007e-03 1.5330388273e-01 1.0586661462e-01 1.0714360247e-03 -2.1380725964e-03 1.4942108950e-01 9.4213080674e-02 -7.9384627432e-04 -7.4954656471e-04 1.5330388273e+01 1.0586661462e+01 1.0714360247e-01 -2.1380725964e-01 1.4942108950e+01 9.4213080674e+00 -7.9384627432e-02 -7.4954656471e-02 1.5330388273e+01 1.0586661462e+01 1.0714360247e-01 2.1380725964e-01 1.4942108950e+01 9.4213080674e+00 7.9384627432e-02 7.4954656471e-02 4.1855531562e+00 4.0247590294e+00 2.0300040709e+00 -2.3300319472e+00 4.1744119007e+00 3.9741112099e+00 -1.8998053091e+00 -1.8748758988e+00
1.3000 1.5585610235e-03 1.8138073733e-03 1.7335587719e-03 1.5602502087e-03 1.5550675314e-03 1.8042624989e-03 1.7143794032e-03 1.5572549156e-03 1.5573404872e-03 1.6377052034e-01 1.1228161473e-01 1.0838107284e-03 -2.2414856375e-03 1.5764636202e-01 9.9975796489e-02 -8.3802166524e-04 -7.8311743869e-04 1.6377052034e+01 1.1228161473e+01 1.0838107284e-01 -2.2414856375e-01 1.5764636202e+01 9.9975796489e+00 -8.3802166524e-02 -7.8311743869e-02 1.6377052034e+01 1.1228161473e+01 1.0838107284e-01 2.2414856375e-01 1.5764636202e+01 9.9975796489e+00 8.3802166524e-02 7.8311743869e-02 4.2142357305e+00 4.0503086531e+00 2.0349904133e+00 -2.3505446041e+00 4.1976839548e+00 3.9998948771e+00 -1.9233170739e+00 -1.8938976936e+00
1.3500 1.3123732901e-03 1.5419989386e-03 1.4682252258e-03 1.3138133401e-03 1.3092962046e-03 1.5301646274e-03 1.4512074901e-03 1.3112157730e-03 1.3113019145e-03 1.7496976676e-01 1.1875579676e-01 1.0972868667e-03 -2.3446724885e-03 1.6595227811e-01 1.0578865100e-01 -8.8200295583e-04 -8.1636499070e-04 1.7496976676e+01 1.1875579676e+01 1.0972868667e-01 -2.3446724885e-01 1.6595227811e+01 1.0578865100e+01 -8.8200295583e-02 -8.1636499070e-02 1.7496976676e+01 1.1875579676e+01 1.0972868667e-01 2.3446724885e-01 1.6595227811e+01 1.0578865100e+01 8.8200295583e-02 8.1636499070e-02 4.2429630143e+00 4.0746548209e+00 2.0403562465e+00 -2.3700900873e+00 4.2199832201e+00 4.0244390830e+00 -1.9455258568e+00 -1.9119495225e+00
1.4000 1.1049895243e-03 1.3117024118e-03 1.2434325361e-03 1.1062180075e-03 1.1022851897e-03 1.2976331940e-03 1.2283638250e-03 1.1039661794e-03 1.1040513154e-03 1.8707225985e-01 1.2528898120e-01 1.1117600053e-03 -2.4473848378e-03 1.7433981535e-01 1.1165200931e-01 -9.2611276064e-04 -8.4906595013e-04 1.8707225985e+01 1.2528898120e+01 1.1117600053e-01 -2.4473848378e-01 1.7433981535e+01 1.1165200931e+01 -9.2611276064e-02 -8.4906595013e-02 1.8707225985e+01 1.2528898120e+01 1.1117600053e-01 2.4473848378e-01 1.7433981535e+01 1.1165200931e+01 9.2611276064e-02 8.4906595013e-02 4.2720093938e+00 4.0979128805e+00 2.0460461791e+00 -2.3887095157e+00 4.2413965831e+00 4.0478665466e+00 -1.9667144951e+00 -1.9290016546e+00
1.4500 9.3031773370e-04 1.1166484080e-03 1.0530066603e-03 9.3136617509e-04 9.2794573061e-04 1.1003862234e-03 1.0396896554e-03 9.2941476656e-04 9.2949781886e-04 2.0028713582e-01 1.3187852079e-01 1.1269712963e-03 -2.5496698732e-03 1.8280688798e-01 1.1756405122e-01 -9.7060081317e-04 -8.8132776385e-04 2.0028713582e+01 1.3187852079e+01 1.1269712963e-01 -2.5496698732e-01 1.8280688798e+01 1.1756405122e+01 -9.7060081317e-02 -8.8132776385e-02 2.0028713582e+01 1.3187852079e+01 1.1269712963e-01 2.5496698732e-01 1.8280688798e+01 1.1756405122e+01 9.7060081317e-02 8.8132776385e-02 4.3016530571e+00 4.1201740697e+00 2.0519470455e+00 -2.4064906328e+00 4.2619925568e+00 4.0702745465e+00 -1.9870867437e+00 -1.9451933534e+00
1.5000 7.8323974157e-04 9.5153633857e-04 8.9173374893e-04 7.8413472668e-04 7.8116277638e-04 9.3311166759e-04 8.7998617886e-04 7.8244434031e-04 7.8252428733e-04 2.1487239228e-01 1.3851953827e-01 1.1426706992e-03 -2.6517617548e-03 1.9134872513e-01 1.2352084828e-01 -1.0155271987e-03 -9.1345498622e-04 2.1487239228e+01 1.3851953827e+01 1.1426706992e-01 -2.6517617548e-01 1.9134872513e+01 1.2352084828e+01 -1.0155271987e-01 -9.1345498622e-02 2.1487239228e+01 1.3851953827e+01 1.1426706992e-01 2.6517617548e-01 1.9134872513e+01 1.2352084828e+01 1.0155271987e-01 9.1345498622e-02 4.3321806200e+00 4.1415110375e+00 2.0579543489e+00 -2.4235406787e+00 4.2818255742e+00 4.0917402684e+00 -2.0067336650e+00 -1.9607391902e+00
1.5500 6.5942719483e-04 8.1185367043e-04 7.5518039782e-04 6.6019129505e-04 6.5761118954e-04 7.9128617379e-04 7.4483473607e-04 6.5872769695e-04 6.5880354509e-04 2.3114981728e-01 1.4520663348e-01 1.1587332569e-03 -2.7539132557e-03 1.9995987425e-01 1.2951777225e-01 -1.0607659041e-03 -9.4574464616e-04 2.3114981728e+01 1.4520663348e+01 1.1587332569e-01 -2.7539132557e-01 1.9995987425e+01 1.2951777225e+01 -1.0607659041e-01 -9.4574464616e-02 2.3114981728e+01 1.4520663348e+01 1.1587332569e-01 2.7539132557e-01 1.9995987425e+01 1.2951777225e+01 1.0607659041e-01 9.4574464616e-02 4.3638935553e+00 4.1619864588e+00 2.0640158140e+00 -2.4399559828e+00 4.3009428561e+00 4.1123293684e+00 -2.0256581430e+00 -1.9758224386e+00
1.6000 5.5520941133e-04 6.9374738315e-04 6.3956569406e-04 5.5586188760e-04 5.5362358619e-04 6.7104638908e-04 6.3046876505e-04 5.5459529174e-04 5.5466623275e-04 2.4952381748e-01 1.5193597408e-01 1.1751894940e-03 -2.8562648844e-03 2.0863655295e-01 1.3555129322e-01 -1.1061044319e-03 -9.7833100526e-04 2.4952381748e+01 1.5193597408e+01 1.1751894940e-01 -2.8562648844e-01 2.0863655295e+01 1.3555129322e+01 -1.1061044319e-01 -9.7833100526e-02 2.4952381748e+01 1.5193597408e+01 1.1751894940e-01 2.8562648844e-01 2.0863655295e+01 1.3555129322e+01 1.1061044319e-01 9.7833100526e-02 4.3971120068e+00 4.1816606164e+00 2.0701393431e+00 -2.4558038039e+00 4.3193903998e+00 4.1321036677e+00 -2.0438316251e+00 -1.9905311849e+00
1.6500 4.6747842044e-04 5.9393283680e-04 5.4167031452e-04 4.6803574038e-04 4.6609524157e-04 5.6909794725e-04 5.3368276852e-04 4.6694018052e-04 4.6700572933e-04 2.7050321648e-01 1.5870656448e-01 1.1921832510e-03 -2.9588079477e-03 2.1737800584e-01 1.4162011590e-01 -1.1513684884e-03 -1.0111506437e-03 2.7050321648e+01 1.5870656448e+01 1.1921832510e-01 -2.9588079477e-01 2.1737800584e+01 1.4162011590e+01 -1.1513684884e-01 -1.0111506437e-01 2.7050321648e+01 1.5870656448e+01 1.1921832510e-01 2.9588079477e-01 2.1737800584e+01 1.4162011590e+01 1.1513684884e-01 1.0111506437e-01 4.4321724341e+00 4.2005948923e+00 2.0763735690e+00 -2.4711217373e+00 4.3372156013e+00 4.1511249476e+00 -2.0612470963e+00 -2.0048583333e+00
1.7000 3.9361371745e-04 5.0962178631e-04 4.5876467979e-04 3.9408995106e-04 3.9240869384e-04 4.8264371222e-04 4.5176033827e-04 3.9314275844e-04 3.9320277629e-04 2.9472567573e-01 1.6552005036e-01 1.2099009425e-03 -3.0614370473e-03 2.2618620953e-01 1.4772508741e-01 -1.1965005104e-03 -1.0440214569e-03 2.9472567573e+01 1.6552005036e+01 1.2099009425e-01 -3.0614370473e-01 2.2618620953e+01 1.4772508741e+01 -1.1965005104e-01 -1.0440214569e-01 2.9472567573e+01 1.6552005036e+01 1.2099009425e-01 3.0614370473e-01 2.2618620953e+01 1.4772508741e+01 1.1965005104e-01 1.0440214569e-01 4.4694179726e+00 4.2188506114e+00 2.0827794798e+00 -2.4859299671e+00 4.3544661235e+00 4.1694542576e+00 -2.0779432210e+00 -2.0187492632e+00
1.7500 3.3141473182e-04 4.3845690758e-04 3.8854376581e-04 3.3182187973e-04 3.3036612162e-04 4.0931848758e-04 3.8240887280e-04 3.3100326084e-04 3.3105787440e-04 3.2298556907e-01 1.7237928343e-01 1.2285148162e-03 -3.1640422291e-03 2.3506425116e-01 1.5386805740e-01 -1.2415591170e-03 -1.0767699488e-03 3.2298556907e+01 1.7237928343e+01 1.2285148162e-01 -3.1640422291e-01 2.3506425116e+01 1.5386805740e+01 -1.2415591170e-01 -1.0767699488e-01 3.2298556907e+01 1.7237928343e+01 1.2285148162e-01 3.1640422291e-01 2.3506425116e+01 1.5386805740e+01 1.2415591170e-01 1.0767699488e-01 4.5091831190e+00 4.2364850725e+00 2.0894091712e+00 -2.5002466092e+00 4.3711865869e+00 4.1871484726e+00 -2.0939955747e+00 -2.0321603791e+00
1.8000 2.7903682978e-04 3.7844856416e-04 3.2906437285e-04 2.7938511210e-04 2.7812533313e-04 3.4712583391e-04 3.2369679367e-04 2.7867780548e-04 2.7872728627e-04 3.5626743057e-01 1.7928652323e-01 1.2481589392e-03 -3.2665818768e-03 2.4401439829e-01 1.6005042748e-01 -1.2866556026e-03 -1.1093285028e-03 3.5626743057e+01 1.7928652323e+01 1.2481589392e-01 -3.2665818768e-01 2.4401439829e+01 1.6005042748e+01 -1.2866556026e-01 -1.1093285028e-01 3.5626743057e+01 1.7928652323e+01 1.2481589392e-01 3.2665818768e-01 2.4401439829e+01 1.6005042748e+01 1.2866556026e-01 1.1093285028e-01 4.5517761220e+00 4.2535476467e+00 2.0962977657e+00 -2.5140976182e+00 4.3874154538e+00 4.2042568401e+00 -2.1094885468e+00 -2.0450954585e+00
1.8500 2.3493218126e-04 3.2791552529e-04 2.7868647947e-04 2.3523029385e-04 2.3414067097e-04 2.9437869833e-04 2.7399487323e-04 2.3461928107e-04 2.3466394606e-04 3.9578802498e-01 1.8624225073e-01 1.2689304135e-03 -3.3691012193e-03 2.5303692643e-01 1.6627220570e-01 -1.3318745633e-03 -1.1417559014e-03 3.9578802498e+01 1.8624225073e+01 1.2689304135e-01 -3.3691012193e-01 2.5303692643e+01 1.6627220570e+01 -1.3318745633e-01 -1.1417559014e-01 3.9578802498e+01 1.8624225073e+01 1.2689304135e-01 3.3691012193e-01 2.5303692643e+01 1.6627220570e+01 1.3318745633e-01 1.1417559014e-01 4.5974626503e+00 4.2700782127e+00 2.1034647758e+00 -2.5275178849e+00 4.4031839044e+00 4.2208196596e+00 -2.1244878052e+00 -2.0576065760e+00
1.9000 1.9779843999e-04 2.8543312010e-04 2.3602202445e-04 1.9805377722e-04 1.9711174354e-04 2.4964739003e-04 2.3192500059e-04 1.9752602697e-04 1.9756618810e-04 4.4305041092e-01 1.9324512601e-01 1.2908960813e-03 -3.4716979789e-03 2.6213022735e-01 1.7253200081e-01 -1.3772253226e-03 -1.1741846186e-03 4.4305041092e+01 1.9324512601e+01 1.2908960813e-01 -3.4716979789e-01 2.6213022735e+01 1.7253200081e+01 -1.3772253226e-01 -1.1741846186e-01 4.4305041092e+01 1.9324512601e+01 1.2908960813e-01 3.4716979789e-01 2.6213022735e+01 1.7253200081e+01 1.3772253226e-01 1.1741846186e-01 4.6464531439e+00 4.2861085502e+00 2.1109173417e+00 -2.5405455399e+00 4.4185171048e+00 4.2368696602e+00 -2.1390278943e+00 -2.0697678836e+00
1.9500 1.6653690597e-04 2.4979088885e-04 1.9989307370e-04 1.6675575054e-04 1.6594162577e-04 2.1171702966e-04 1.9631833806e-04 1.6629998303e-04 1.6633593973e-04 4.9991311174e-01 2.0029294733e-01 1.3140905205e-03 -3.5744641032e-03 2.7129196039e-01 1.7882782151e-01 -1.4226452234e-03 -1.2067369520e-03 4.9991311174e+01 2.0029294733e+01 1.3140905205e-01 -3.5744641032e-01 2.7129196039e+01 1.7882782151e+01 -1.4226452234e-01 -1.2067369520e-01 4.9991311174e+01 2.0029294733e+01 1.3140905205e-01 3.5744641032e-01 2.7129196039e+01 1.7882782151e+01 1.4226452234e-01 1.2067369520e-01 4.6988945278e+00 4.3016656584e+00 2.1186504300e+00 -2.5532143390e+00 4.4334369244e+00 4.2524350873e+00 -2.1531180665e+00 -2.0816424321e+00
2.0000 1.4021965098e-04 2.1995933725e-04 1.6929895669e-04 1.4040733584e-04 1.3970400182e-04 1.7955413384e-04 1.6618245878e-04 1.4001380242e-04 1.4004585421e-04 5.6867697014e-01 2.0738395451e-01 1.3385061740e-03 -3.6774385983e-03 2.8052047333e-01 1.8515812601e-01 -1.4680435857e-03 -1.2394608211e-03 5.6867697014e+01 2.0738395451e+01 1.3385061740e-01 -3.6774385983e-01 2.8052047333e+01 1.8515812601e+01 -1.4680435857e-01 -1.2394608211e-01 5.6867697014e+01 2.0738395451e+01 1.3385061740e-01 3.6774385983e-01 2.8052047333e+01 1.8515812601e+01 1.4680435857e-01 1.2394608211e-01 4.7548656410e+00 4.3167751526e+00 2.1266446173e+00 -2.5655486415e+00 4.4479645636e+00 4.2675427779e+00 -2.1667590999e+00 -2.0932610702e+00


==> graphics/tgv_kinetic_energy/kinetic_energy_tgv3d_w1.3.dat <==
time bgk naive naive_doc cons cons_doc sym sym_doc symcons symcons_doc rel_naive rel_naive_doc rel_cons rel_cons_doc rel_sym rel_sym_doc rel_symcons rel_symcons_doc pct_naive pct_naive_doc pct_cons pct_cons_doc pct_sym pct_sym_doc pct_symcons pct_symcons_doc abspct_naive abspct_naive_doc abspct_cons abspct_cons_doc abspct_sym abspct_sym_doc abspct_symcons abspct_symcons_doc slog_naive slog_naive_doc slog_cons slog_cons_doc slog_sym slog_sym_doc slog_symcons slog_symcons_doc
0.0000 1.2500000000e-01 1.2500000000e-01 1.2500000000e-01 1.2500000000e-01 1.2500000000e-01 1.2500000000e-01 1.2500000000e-01 1.2500000000e-01 1.2500000000e-01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00 nan nan nan nan nan nan nan nan 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
0.0500 1.1329216184e-01 1.1345858134e-01 1.1309231025e-01 1.1330373593e-01 1.1328770875e-01 1.1352330727e-01 1.1306420895e-01 1.1329088771e-01 1.1328977907e-01 1.4689409647e-03 -1.7640372611e-03 1.0216136592e-04 -3.9306276829e-05 2.0402596246e-03 -2.0120799815e-03 -1.1246454318e-05 -2.1032126187e-05 1.4689409647e-01 -1.7640372611e-01 1.0216136592e-02 -3.9306276829e-03 2.0402596246e-01 -2.0120799815e-01 -1.1246454318e-03 -2.1032126187e-03 1.4689409647e-01 1.7640372611e-01 1.0216136592e-02 3.9306276829e-03 2.0402596246e-01 2.0120799815e-01 1.1246454318e-03 2.1032126187e-03 2.1670244677e+00 -2.2465217099e+00 1.0133892559e+00 -6.2017897589e-01 2.3096958680e+00 -2.3036559672e+00 -2.3289026556e-01 -3.9842092699e-01
0.1000 1.0847347872e-01 1.0889399947e-01 1.0822842185e-01 1.0848504856e-01 1.0846936288e-01 1.0902016071e-01 1.0816660808e-01 1.0847201354e-01 1.0847199675e-01 3.8767149763e-03 -2.2591408705e-03 1.0666060458e-04 -3.7943259364e-05 5.0397756419e-03 -2.8289922575e-03 -1.3507263464e-05 -1.3661966243e-05 3.8767149763e-01 -2.2591408705e-01 1.0666060458e-02 -3.7943259364e-03 5.0397756419e-01 -2.8289922575e-01 -1.3507263464e-03 -1.3661966243e-03 3.8767149763e-01 2.2591408705e-01 1.0666060458e-02 3.7943259364e-03 5.0397756419e-01 2.8289922575e-01 1.3507263464e-03 1.3661966243e-03 2.5884667617e+00 -2.3539518217e+00 1.0317721436e+00 -6.0656879039e-01 2.7024129130e+00 -2.4516371853e+00 -2.7463329096e-01 -2.7741220181e-01
0.1500 1.0251566790e-01 1.0321490412e-01 1.0228175743e-01 1.0253211281e-01 1.0251012743e-01 1.0338632692e-01 1.0218729423e-01 1.0251393108e-01 1.0251373080e-01 6.8207741819e-03 -2.2817045675e-03 1.6041363247e-04 -5.4045089282e-05 8.4929361584e-03 -3.2031559338e-03 -1.6941956669e-05 -1.8895604381e-05 6.8207741819e-01 -2.2817045675e-01 1.6041363247e-02 -5.4045089282e-03 8.4929361584e-01 -3.2031559338e-01 -1.6941956669e-03 -1.8895604381e-03 6.8207741819e-01 2.2817045675e-01 1.6041363247e-02 5.4045089282e-03 8.4929361584e-01 3.2031559338e-01 1.6941956669e-03 1.8895604381e-03 2.8338346049e+00 -2.3582677534e+00 1.2069192446e+00 -7.4691466424e-01 2.9290584616e+00 -2.5055823139e+00 -3.3398312923e-01 -3.6558189562e-01
0.2000 9.7015723251e-02 9.8012639741e-02 9.6851392858e-02 9.7034330180e-02 9.7010195379e-02 9.8222914244e-02 9.6724036181e-02 9.7013544766e-02 9.7014647303e-02 1.0275823927e-02 -1.6938531962e-03 1.9179292430e-04 -5.6979130691e-05 1.2443250980e-02 -3.0065958374e-03 -2.2454963342e-05 -1.1090443240e-05 1.0275823927e+00 -1.6938531962e-01 1.9179292430e-02 -5.6979130691e-03 1.2443250980e+00 -3.0065958374e-01 -2.2454963342e-03 -1.1090443240e-03 1.0275823927e+00 1.6938531962e-01 1.9179292430e-02 5.6979130691e-03 1.2443250980e+00 3.0065958374e-01 2.2454963342e-03 1.1090443240e-03 3.0118170655e+00 -2.2288909039e+00 1.2840084399e+00 -7.6851375851e-01 3.0949341414e+00 -2.4780798561e+00 -4.1933857780e-01 -2.2993245877e-01
0.2500 9.1784090499e-02 9.3090117036e-02 9.1732083630e-02 9.1805101596e-02 9.1778437857e-02 9.3331795874e-02 9.1572207075e-02 9.1781605919e-02 9.1783664054e-02 1.4229334615e-02 -5.6662183513e-04 2.2891871514e-04 -6.1586300129e-05 1.6862458036e-02 -2.3084983818e-03 -2.7069840722e-05 -4.6461749247e-06 1.4229334615e+00 -5.6662183513e-02 2.2891871514e-02 -6.1586300129e-03 1.6862458036e+00 -2.3084983818e-01 -2.7069840722e-03 -4.6461749247e-04 1.4229334615e+00 5.6662183513e-02 2.2891871514e-02 6.1586300129e-03 1.6862458036e+00 2.3084983818e-01 2.7069840722e-03 4.6461749247e-04 3.1531848068e+00 -1.7534285120e+00 1.3605076840e+00 -8.0050638355e-01 3.2269210346e+00 -2.3633377236e+00 -4.8234884644e-01 -1.0000429701e-01
0.3000 8.6821091471e-02 8.8439329285e-02 8.6913663238e-02 8.6843782312e-02 8.6815342974e-02 8.8706876548e-02 8.6721944111e-02 8.6818174165e-02 8.6821319846e-02 1.8638763763e-02 1.0662359224e-03 2.6135170772e-04 -6.6210836589e-05 2.1720356713e-02 -1.1419732028e-03 -3.3601349365e-05 2.6304132902e-06 1.8638763763e+00 1.0662359224e-01 2.6135170772e-02 -6.6210836589e-03 2.1720356713e+00 -1.1419732028e-01 -3.3601349365e-03 2.6304132902e-04 1.8638763763e+00 1.0662359224e-01 2.6135170772e-02 6.6210836589e-03 2.1720356713e+00 1.1419732028e-01 3.3601349365e-03 2.6304132902e-04 3.2704172289e+00 2.0278915064e+00 1.4178597696e+00 -8.3051295877e-01 3.3368670454e+00 -2.0576892113e+00 -5.6053086025e-01 5.6955297384e-02
0.3500 8.2164389225e-02 8.4093154953e-02 8.2424075124e-02 8.2188419111e-02 8.2158176573e-02 8.4381853089e-02 8.2201326727e-02 8.2161099258e-02 8.2164865353e-02 2.3474472892e-02 3.1605650776e-03 2.9246108306e-04 -7.5612466432e-05 2.6988137868e-02 4.4955609107e-04 -4.0041280614e-05 5.7948191200e-06 2.3474472892e+00 3.1605650776e-01 2.9246108306e-02 -7.5612466432e-03 2.6988137868e+00 4.4955609107e-02 -4.0041280614e-03 5.7948191200e-04 2.3474472892e+00 3.1605650776e-01 2.9246108306e-02 7.5612466432e-03 2.6988137868e+00 4.4955609107e-02 4.0041280614e-03 5.7948191200e-04 3.3705959280e+00 2.4997690847e+00 1.4665749437e+00 -8.8599773439e-01 3.4311729797e+00 1.6529986172e+00 -6.2736363633e-01 1.2413565667e-01
0.4000 7.7806098226e-02 8.0040030509e-02 7.8247970025e-02 7.7831137405e-02 7.7799026099e-02 8.0345898066e-02 7.7995340375e-02 7.7802507475e-02 7.7806395745e-02 2.8711532054e-02 5.6791409570e-03 3.2181511889e-04 -9.0894245047e-05 3.2642683513e-02 2.4322277199e-03 -4.6149999849e-05 3.8238503577e-06 2.8711532054e+00 5.6791409570e-01 3.2181511889e-02 -9.0894245047e-03 3.2642683513e+00 2.4322277199e-01 -4.6149999849e-03 3.8238503577e-04 2.8711532054e+00 5.6791409570e-01 3.2181511889e-02 9.0894245047e-03 3.2642683513e+00 2.4322277199e-01 4.6149999849e-03 3.8238503577e-04 3.4580564199e+00 2.7542839946e+00 1.5080251823e+00 -9.6370011516e-01 3.5137858951e+00 2.3860115750e+00 -6.8326026140e-01 8.2536122354e-02
0.4500 7.3730526948e-02 7.6262376449e-02 7.4364353430e-02 7.3756412148e-02 7.3722271984e-02 7.6581971548e-02 7.4083454744e-02 7.3726800271e-02 7.3730279451e-02 3.4339229700e-02 8.5965272183e-03 3.5107845687e-04 -1.1196128029e-04 3.8673867099e-02 4.7867255392e-03 -5.0544564926e-05 -3.3567761891e-06 3.4339229700e+00 8.5965272183e-01 3.5107845687e-02 -1.1196128029e-02 3.8673867099e+00 4.7867255392e-01 -5.0544564926e-03 -3.3567761891e-04 3.4339229700e+00 8.5965272183e-01 3.5107845687e-02 1.1196128029e-02 3.8673867099e+00 4.7867255392e-01 5.0544564926e-03 3.3567761891e-04 3.5357905856e+00 2.9343236303e+00 1.5457561041e+00 -1.0524916824e+00 3.5874176295e+00 2.6800404221e+00 -7.1975462166e-01 -7.2553511783e-02
0.5000 6.9906025895e-02 7.2727210291e-02 7.0737854584e-02 6.9932694589e-02 6.9896451492e-02 7.3057537296e-02 7.0430756675e-02 6.9902354059e-02 6.9905049617e-02 4.0356812736e-02 1.1899241570e-02 3.8149349372e-04 -1.3696104871e-04 4.5082113613e-02 7.5062310305e-03 -5.2525309190e-05 -1.3965575375e-05 4.0356812736e+00 1.1899241570e+00 3.8149349372e-02 -1.3696104871e-02 4.5082113613e+00 7.5062310305e-01 -5.2525309190e-03 -1.3965575375e-03 4.0356812736e+00 1.1899241570e+00 3.8149349372e-02 1.3696104871e-02 4.5082113613e+00 7.5062310305e-01 5.2525309190e-03 1.3965575375e-03 3.6059168863e+00 3.0755195881e+00 1.5817852362e+00 -1.1388939844e+00 3.6540042905e+00 2.8754226980e+00 -7.3531729009e-01 -2.8283684732e-01
0.5500 6.6295826308e-02 6.9396159087e-02 6.7328630421e-02 6.6323247659e-02 6.6285004945e-02 6.9734623393e-02 6.6997656122e-02 6.6292378745e-02 6.6294144907e-02 4.6765127640e-02 1.5578719965e-02 4.1362107157e-04 -1.6322842903e-04 5.1870491346e-02 1.0586334808e-02 -5.2002720916e-05 -2.5362095952e-05 4.6765127640e+00 1.5578719965e+00 4.1362107157e-02 -1.6322842903e-02 5.1870491346e+00 1.0586334808e+00 -5.2002720916e-03 -2.5362095952e-03 4.6765127640e+00 1.5578719965e+00 4.1362107157e-02 1.6322842903e-02 5.1870491346e+00 1.0586334808e+00 5.2002720916e-03 2.5362095952e-03 3.6699221439e+00 3.1925319497e+00 1.6168562842e+00 -1.2144167190e+00 3.7149203780e+00 3.0247460126e+00 -7.3126156580e-01 -4.5985412243e-01
0.6000 6.2866012602e-02 6.6233086506e-02 6.4099770833e-02 6.2894106951e-02 6.2854190093e-02 6.6577443953e-02 6.3747243364e-02 6.2862889054e-02 6.2863820437e-02 5.3559527083e-02 1.9625202564e-02 4.4689249925e-04 -1.8805882786e-04 5.9037168069e-02 1.4017602287e-02 -4.9685796395e-05 -3.4870432299e-05 5.3559527083e+00 1.9625202564e+00 4.4689249925e-02 -1.8805882786e-02 5.9037168069e+00 1.4017602287e+00 -4.9685796395e-03 -3.4870432299e-03 5.3559527083e+00 1.9625202564e+00 4.4689249925e-02 1.8805882786e-02 5.9037168069e+00 1.4017602287e+00 4.9685796395e-03 3.4870432299e-03 3.7288367488e+00 3.2928142608e+00 1.6504203617e+00 -1.2755165448e+00 3.7711255293e+00 3.1466739549e+00 -7.1284256998e-01 -5.7443223270e-01
0.6500 5.9592046197e-02 6.3210978861e-02 6.1023793765e-02 5.9620654121e-02 5.9579560033e-02 6.3559252063e-02 6.0651866597e-02 5.9589262121e-02 5.9589623596e-02 6.0728451110e-02 2.4025816513e-02 4.8006279258e-04 -2.0952737128e-04 6.6572741148e-02 1.7784594875e-02 -4.6718924627e-05 -4.0653090740e-05 6.0728451110e+00 2.4025816513e+00 4.8006279258e-02 -2.0952737128e-02 6.6572741148e+00 1.7784594875e+00 -4.6718924627e-03 -4.0653090740e-03 6.0728451110e+00 2.4025816513e+00 4.8006279258e-02 2.0952737128e-02 6.6572741148e+00 1.7784594875e+00 4.6718924627e-03 4.0653090740e-03 3.7833922163e+00 3.3806782313e+00 1.6814863712e+00 -1.3222266440e+00 3.8232964493e+00 3.2500441139e+00 -6.8814733310e-01 -6.3326405600e-01
0.7000 5.6461801011e-02 6.0315644862e-02 5.8085957470e-02 5.6490703388e-02 5.6448980021e-02 6.0666017146e-02 5.7696555234e-02 5.6459305331e-02 5.6459414314e-02 6.8255772598e-02 2.8765580088e-02 5.1189257645e-04 -2.2707370356e-04 7.4461247420e-02 2.1868842308e-02 -4.4201217396e-05 -4.2271014599e-05 6.8255772598e+00 2.8765580088e+00 5.1189257645e-02 -2.2707370356e-02 7.4461247420e+00 2.1868842308e+00 -4.4201217396e-03 -4.2271014599e-03 6.8255772598e+00 2.8765580088e+00 5.1189257645e-02 2.2707370356e-02 7.4461247420e+00 2.1868842308e+00 4.4201217396e-03 4.2271014599e-03 3.8341393962e+00 3.4588731889e+00 1.7093444763e+00 -1.3570066722e+00 3.8719303153e+00 3.3398258838e+00 -6.6612775603e-01 -6.4852911643e-01
0.7500 5.3474118620e-02 5.7544750151e-02 5.5283041698e-02 5.3503081598e-02 5.3461199505e-02 5.7895466267e-02 5.4877868482e-02 5.3471829073e-02 5.3471941883e-02 7.6123396443e-02 3.3828011089e-02 5.4162608686e-04 -2.4159565754e-04 8.2682010680e-02 2.6251014473e-02 -4.2815992688e-05 -4.0706373105e-05 7.6123396443e+00 3.3828011089e+00 5.4162608686e-02 -2.4159565754e-02 8.2682010680e+00 2.6251014473e+00 -4.2815992688e-03 -4.0706373105e-03 7.6123396443e+00 3.3828011089e+00 5.4162608686e-02 2.4159565754e-02 8.2682010680e+00 2.6251014473e+00 4.2815992688e-03 4.0706373105e-03 3.8815181647e+00 3.5292765022e+00 1.7338475400e+00 -1.3838312758e+00 3.9174110357e+00 3.4191461544e+00 -6.5356384082e-01 -6.3377453605e-01
0.8000 5.0633416402e-02 5.4902472411e-02 5.2617973640e-02 5.0662232413e-02 5.0620509946e-02 5.5251770280e-02 5.2198549050e-02 5.0631253077e-02 5.0631504107e-02 8.4313015239e-02 3.9194614515e-02 5.6911053469e-04 -2.5489995886e-04 9.1211579338e-02 3.0911061485e-02 -4.2725243222e-05 -3.7767443859e-05 8.4313015239e+00 3.9194614515e+00 5.6911053469e-02 -2.5489995886e-02 9.1211579338e+00 3.0911061485e+00 -4.2725243222e-03 -3.7767443859e-03 8.4313015239e+00 3.9194614515e+00 5.6911053469e-02 2.5489995886e-02 9.1211579338e+00 3.0911061485e+00 4.2725243222e-03 3.7767443859e-03 3.9258946271e+00 3.5932264257e+00 1.7553306511e+00 -1.4070366404e+00 3.9600499809e+00 3.4901139644e+00 -6.5272911909e-01 -6.0478535499e-01
0.8500 4.7942812372e-02 5.2392313631e-02 5.0092826129e-02 4.7971324083e-02 4.7929930020e-02 5.2738397855e-02 4.9660539959e-02 4.7940717334e-02 4.7941129322e-02 9.2808515771e-02 4.4845382444e-02 5.9470250789e-04 -2.6870248219e-04 1.0002720418e-01 3.5828677989e-02 -4.3698704521e-05 -3.5105375237e-05 9.2808515771e+00 4.4845382444e+00 5.9470250789e-02 -2.6870248219e-02 1.0002720418e+01 3.5828677989e+00 -4.3698704521e-03 -3.5105375237e-03 9.2808515771e+00 4.4845382444e+00 5.9470250789e-02 2.6870248219e-02 1.0002720418e+01 3.5828677989e+00 4.3698704521e-03 3.5105375237e-03 3.9675878324e+00 3.6517177537e+00 1.7744225140e+00 -1.4298719399e+00 4.0001181345e+00 3.5542308176e+00 -6.6160807819e-01 -5.7696405929e-01
0.9000 4.5399126471e-02 5.0011672569e-02 4.7703678015e-02 4.5427232723e-02 4.5386246659e-02 5.0352732239e-02 4.7259859152e-02 4.5397067536e-02 4.5397612651e-02 1.0159988655e-01 5.0762023922e-02 6.1909235912e-04 -2.8370175835e-04 1.0911235863e-01 4.0986089952e-02 -4.5351853782e-05 -3.3344689080e-05 1.0159988655e+01 5.0762023922e+00 6.1909235912e-02 -2.8370175835e-02 1.0911235863e+01 4.0986089952e+00 -4.5351853782e-03 -3.3344689080e-03 1.0159988655e+01 5.0762023922e+00 6.1909235912e-02 2.8370175835e-02 1.0911235863e+01 4.0986089952e+00 4.5351853782e-03 3.3344689080e-03 4.0068932272e+00 3.7055389463e+00 1.7918687110e+00 -1.4534006102e+00 4.0378739474e+00 3.6126365147e+00 -6.7631801951e-01 -5.5767222424e-01
0.9500 4.2992141905e-02 4.7750798058e-02 4.5439795315e-02 4.3019788253e-02 4.2979275617e-02 4.8085066544e-02 4.4985772070e-02 4.2990105221e-02 4.2990773775e-02 1.1068664973e-01 5.6932576537e-02 6.4305583079e-04 -2.9927068379e-04 1.1846175634e-01 4.6371966525e-02 -4.7373396303e-05 -3.1822802510e-05 1.1068664973e+01 5.6932576537e+00 6.4305583079e-02 -2.9927068379e-02 1.1846175634e+01 4.6371966525e+00 -4.7373396303e-03 -3.1822802510e-03 1.1068664973e+01 5.6932576537e+00 6.4305583079e-02 2.9927068379e-02 1.1846175634e+01 4.6371966525e+00 4.7373396303e-03 3.1822802510e-03 4.0440952460e+00 3.7553608521e+00 1.8083536660e+00 -1.4765482700e+00 4.0735781704e+00 3.6662555339e+00 -6.9370742127e-01 -5.4038317129e-01
1.0000 4.0708054364e-02 4.5596176735e-02 4.3287067905e-02 4.0735212963e-02 4.0695273964e-02 4.5922021812e-02 4.2824189174e-02 4.0706032810e-02 4.0706869954e-02 1.2007752390e-01 6.3353888607e-02 6.6715541214e-04 -3.1395260532e-04 1.2808196140e-01 5.1983197018e-02 -4.9659792497e-05 -2.9095231545e-05 1.2007752390e+01 6.3353888607e+00 6.6715541214e-02 -3.1395260532e-02 1.2808196140e+01 5.1983197018e+00 -4.9659792497e-03 -2.9095231545e-03 1.2007752390e+01 6.3353888607e+00 6.6715541214e-02 3.1395260532e-02 1.2808196140e+01 5.1983197018e+00 4.9659792497e-03 2.9095231545e-03 4.0794617268e+00 3.8017732875e+00 1.8243245538e+00 -1.4973040342e+00 4.1074879722e+00 3.7158630016e+00 -7.1263166848e-01 -5.0786597820e-01
1.0500 3.8534714474e-02 4.3535944256e-02 4.1233282721e-02 3.8561362227e-02 3.8522134769e-02 4.3851964128e-02 4.0762888004e-02 3.8532698702e-02 3.8533793349e-02 1.2978504839e-01 7.0029537871e-02 6.9152588976e-04 -3.2645122828e-04 1.3798596217e-01 5.7822500056e-02 -5.2310539179e-05 -2.3903776850e-05 1.2978504839e+01 7.0029537871e+00 6.9152588976e-02 -3.2645122828e-02 1.3798596217e+01 5.7822500056e+00 -5.2310539179e-03 -2.3903776850e-03 1.2978504839e+01 7.0029537871e+00 6.9152588976e-02 3.2645122828e-02 1.3798596217e+01 5.7822500056e+00 5.2310539179e-03 2.3903776850e-03 4.1132246659e+00 3.8452812693e+00 1.8398992327e+00 -1.5142252534e+00 4.1398349085e+00 3.7620968782e+00 -7.3365477370e-01 -4.3989230263e-01
1.1000 3.6465520897e-02 4.1564041686e-02 3.9272054251e-02 3.6491626436e-02 3.6453249458e-02 4.1869135709e-02 3.8795410160e-02 3.6463497524e-02 3.6464935954e-02 1.3981757735e-01 7.6964027509e-02 7.1589648524e-04 -3.3652170155e-04 1.4818422110e-01 6.3892937908e-02 -5.5487307532e-05 -1.6040990743e-05 1.3981757735e+01 7.6964027509e+00 7.1589648524e-02 -3.3652170155e-02 1.4818422110e+01 6.3892937908e+00 -5.5487307532e-03 -1.6040990743e-03 1.3981757735e+01 7.6964027509e+00 7.1589648524e-02 3.3652170155e-02 1.4818422110e+01 6.3892937908e+00 5.5487307532e-03 1.6040990743e-03 4.1455617750e+00 3.8862877935e+00 1.8549349445e+00 -1.5273960628e+00 4.1708019637e+00 3.8054528688e+00 -7.5765793341e-01 -3.1888848669e-01
1.1500 3.4499959719e-02 3.9680931303e-02 3.7403362999e-02 3.4525484757e-02 3.4488048093e-02 3.9974320395e-02 3.6921600886e-02 3.4497917026e-02 3.4499730959e-02 1.5017326475e-01 8.4156715093e-02 7.3985705721e-04 -3.4526490249e-04 1.5867730633e-01 7.0192579572e-02 -5.9208547899e-05 -6.6307290903e-06 1.5017326475e+01 8.4156715093e+00 7.3985705721e-02 -3.4526490249e-02 1.5867730633e+01 7.0192579572e+00 -5.9208547899e-03 -6.6307290903e-04 1.5017326475e+01 8.4156715093e+00 7.3985705721e-02 3.4526490249e-02 1.5867730633e+01 7.0192579572e+00 5.9208547899e-03 6.6307290903e-04 4.1765926243e+00 3.9250887814e+00 1.8692271384e+00 -1.5385162923e+00 4.2005148211e+00 3.8462912118e+00 -7.8427401755e-01 -1.4146926575e-01
1.2000 3.2640893050e-02 3.7890848221e-02 3.5630768211e-02 3.2665804547e-02 3.2629315721e-02 3.8171917331e-02 3.5144853736e-02 3.2638830116e-02 3.2640968480e-02 1.6083981414e-01 9.1599061212e-02 7.6319900266e-04 -3.5468788145e-04 1.6945076450e-01 7.6712382915e-02 -6.3200912370e-05 2.3109124525e-06 1.6083981414e+01 9.1599061212e+00 7.6319900266e-02 -3.5468788145e-02 1.6945076450e+01 7.6712382915e+00 -6.3200912370e-03 2.3109124525e-04 1.6083981414e+01 9.1599061212e+00 7.6319900266e-02 3.5468788145e-02 1.6945076450e+01 7.6712382915e+00 6.3200912370e-03 2.3109124525e-04 4.2063935642e+00 3.9618910278e+00 1.8827123355e+00 -1.5501911559e+00 4.2290435341e+00 3.8848654808e+00 -8.1120907318e-01 5.0069832908e-02
1.2500 3.0890418498e-02 3.6197409638e-02 3.3957117360e-02 3.0914701910e-02 3.0879088348e-02 3.6465976181e-02 3.3467865739e-02 3.0888351576e-02 3.0890689924e-02 1.7180055816e-01 9.9276701683e-02 7.8611470533e-04 -3.6678523812e-04 1.8049472797e-01 8.3438404754e-02 -6.6911413264e-05 8.7867435315e-06 1.7180055816e+01 9.9276701683e+00 7.8611470533e-02 -3.6678523812e-02 1.8049472797e+01 8.3438404754e+00 -6.6911413264e-03 8.7867435315e-04 1.7180055816e+01 9.9276701683e+00 7.8611470533e-02 3.6678523812e-02 1.8049472797e+01 8.3438404754e+00 6.6911413264e-03 8.7867435315e-04 4.2350245720e+00 3.9968473444e+00 1.8955561802e+00 -1.5647343092e+00 4.2564645225e+00 3.9213659985e+00 -8.3489072338e-01 1.8514264210e-01
1.3000 2.9246573302e-02 3.4599978067e-02 3.2381076504e-02 2.9270238216e-02 2.9235382906e-02 3.4855858730e-02 3.1889208006e-02 2.9244534987e-02 2.9246916289e-02 1.8304382908e-01 1.0717505841e-01 8.0915168393e-04 -3.8262247674e-04 1.9179291094e-01 9.0357071110e-02 -6.9694155457e-05 1.1727443858e-05 1.8304382908e+01 1.0717505841e+01 8.0915168393e-02 -3.8262247674e-02 1.9179291094e+01 9.0357071110e+00 -6.9694155457e-03 1.1727443858e-03 1.8304382908e+01 1.0717505841e+01 8.0915168393e-02 3.8262247674e-02 1.9179291094e+01 9.0357071110e+00 6.9694155457e-03 1.1727443858e-03 4.2625550935e+00 4.0300937326e+00 1.9080962593e+00 -1.5830668244e+00 4.2828325519e+00 3.9559621503e+00 -8.5187334561e-01 2.4194722709e-01
1.3500 2.7702358930e-02 3.3092423071e-02 3.0896033148e-02 2.7725434456e-02 2.7691226098e-02 3.3335422716e-02 3.0402248533e-02 2.7700389905e-02 2.7702676125e-02 1.9457058347e-01 1.1528528043e-01 8.3298053153e-04 -4.0187308160e-04 2.0334238683e-01 9.7460638967e-02 -7.1077903657e-05 1.1450088598e-05 1.9457058347e+01 1.1528528043e+01 8.3298053153e-02 -4.0187308160e-02 2.0334238683e+01 9.7460638967e+00 -7.1077903657e-03 1.1450088598e-03 1.9457058347e+01 1.1528528043e+01 8.3298053153e-02 4.0187308160e-02 2.0334238683e+01 9.7460638967e+00 7.1077903657e-03 1.1450088598e-03 4.2890771824e+00 4.0617738636e+00 1.9206974290e+00 -1.6043575774e+00 4.3082279180e+00 3.9888292589e+00 -8.6008642187e-01 2.3673614769e-01
1.4000 2.6247194503e-02 3.1664509418e-02 2.9491536132e-02 2.6269717794e-02 2.6236091699e-02 3.1894390475e-02 2.8996562310e-02 2.6245331686e-02 2.6247442984e-02 2.0639596033e-01 1.2360717749e-01 8.5812186908e-04 -4.2300914000e-04 2.1515427000e-01 1.0474901639e-01 -7.0972041007e-05 9.4669808176e-06 2.0639596033e+01 1.2360717749e+01 8.5812186908e-02 -4.2300914000e-02 2.1515427000e+01 1.0474901639e+01 -7.0972041007e-03 9.4669808176e-04 2.0639596033e+01 1.2360717749e+01 8.5812186908e-02 4.2300914000e-02 2.1515427000e+01 1.0474901639e+01 7.0972041007e-03 9.4669808176e-04 4.3147011939e+00 4.0920436925e+00 1.9336079355e+00 -1.6265922565e+00 4.3327499705e+00 4.0201499575e+00 -8.5946333833e-01 1.9858044149e-01
1.4500 2.4869768412e-02 3.0304894852e-02 2.8156244531e-02 2.4891772014e-02 2.4858725897e-02 3.0521360860e-02 2.7660935752e-02 2.4868034731e-02 2.4869961765e-02 2.1854350831e-01 1.3214743557e-01 8.8475298180e-04 -4.4401359600e-04 2.2724748997e-01 1.1223133622e-01 -6.9710387253e-05 7.7746305737e-06 2.1854350831e+01 1.3214743557e+01 8.8475298180e-02 -4.4401359600e-02 2.2724748997e+01 1.1223133622e+01 -6.9710387253e-03 7.7746305737e-04 2.1854350831e+01 1.3214743557e+01 8.8475298180e-02 4.4401359600e-02 2.2724748997e+01 1.1223133622e+01 6.9710387253e-03 7.7746305737e-04 4.3395379115e+00 4.1210587422e+00 1.9468775048e+00 -1.6476163898e+00 4.3564990958e+00 4.0501141371e+00 -8.5197055848e-01 1.6483759674e-01
1.5000 2.3560821423e-02 2.9004185503e-02 2.6880868019e-02 2.3582324053e-02 2.3549906937e-02 2.9206913270e-02 2.6386120749e-02 2.3559221040e-02 2.3561009589e-02 2.3103456297e-01 1.4091387294e-01 9.1264349744e-04 -4.6324724992e-04 2.3963900689e-01 1.1991514540e-01 -6.7925591745e-05 7.9864189672e-06 2.3103456297e+01 1.4091387294e+01 9.1264349744e-02 -4.6324724992e-02 2.3963900689e+01 1.1991514540e+01 -6.7925591745e-03 7.9864189672e-04 2.3103456297e+01 1.4091387294e+01 9.1264349744e-02 4.6324724992e-02 2.3963900689e+01 1.1991514540e+01 6.7925591745e-03 7.9864189672e-04 4.3636769564e+00 4.1489537536e+00 1.9603532957e+00 -1.6660150843e+00 4.3795575119e+00 4.0788740414e+00 -8.4115413558e-01 1.6911633952e-01
1.5500 2.2314688248e-02 2.7756745244e-02 2.5659851033e-02 2.2335691326e-02 2.2303975667e-02 2.7945429453e-02 2.5166637965e-02 2.2313208250e-02 2.2314927239e-02 2.4387779632e-01 1.4990856010e-01 9.4122208277e-04 -4.8006861695e-04 2.5233340220e-01 1.2780594043e-01 -6.6323931346e-05 1.0709996033e-05 2.4387779632e+01 1.4990856010e+01 9.4122208277e-02 -4.8006861695e-02 2.5233340220e+01 1.2780594043e+01 -6.6323931346e-03 1.0709996033e-03 2.4387779632e+01 1.4990856010e+01 9.4122208277e-02 4.8006861695e-02 2.5233340220e+01 1.2780594043e+01 6.6323931346e-03 1.0709996033e-03 4.3871722628e+00 4.1758264346e+00 1.9737411227e+00 -1.6814916357e+00 4.4019747440e+00 4.1065510430e+00 -8.3122253194e-01 2.2267856889e-01
1.6000 2.1129159264e-02 2.6560709325e-02 2.4491301871e-02 2.1149649430e-02 2.1118701304e-02 2.6735098056e-02 2.4000449630e-02 2.1127776220e-02 2.1129485214e-02 2.5706418290e-01 1.5912335013e-01 9.6975775578e-04 -4.9495388487e-04 2.6531764574e-01 1.3589231500e-01 -6.5456630394e-05 1.5426564860e-05 2.5706418290e+01 1.5912335013e+01 9.6975775578e-02 -4.9495388487e-02 2.6531764574e+01 1.3589231500e+01 -6.5456630394e-03 1.5426564860e-03 2.5706418290e+01 1.5912335013e+01 9.6975775578e-02 4.9495388487e-02 2.6531764574e+01 1.3589231500e+01 6.5456630394e-03 1.5426564860e-03 4.4100415707e+00 4.2017339154e+00 1.9867094347e+00 -1.6947419069e+00 4.4237661356e+00 4.1331948995e+00 -8.2575237308e-01 3.0840228716e-01
1.6500 2.0004009040e-02 2.5416502892e-02 2.3375493074e-02 2.0023965288e-02 1.9993824897e-02 2.5576404216e-02 2.2887719138e-02 2.0002697385e-02 2.0004426934e-02 2.7057045622e-01 1.6854041744e-01 9.9761244118e-04 -5.0910506767e-04 2.7856392014e-01 1.4415660844e-01 -6.5569615516e-05 2.0890509376e-05 2.7057045622e+01 1.6854041744e+01 9.9761244118e-02 -5.0910506767e-02 2.7856392014e+01 1.4415660844e+01 -6.5569615516e-03 2.0890509376e-03 2.7057045622e+01 1.6854041744e+01 9.9761244118e-02 5.0910506767e-02 2.7856392014e+01 1.4415660844e+01 6.5569615516e-03 2.0890509376e-03 4.4322803745e+00 4.2267040668e+00 1.9990054876e+00 -1.7069748828e+00 4.4449248661e+00 4.1588345582e+00 -8.2646872772e-01 3.9629806931e-01
1.7000 1.8939050726e-02 2.4324754962e-02 2.2312817189e-02 1.8958453335e-02 1.8929131174e-02 2.4470012207e-02 2.1828772317e-02 1.8937789757e-02 1.8939540015e-02 2.8437033692e-01 1.7813809739e-01 1.0244763399e-03 -5.2376184452e-04 2.9204005846e-01 1.5258006504e-01 -6.6580356425e-05 2.5834907434e-05 2.8437033692e+01 1.7813809739e+01 1.0244763399e-01 -5.2376184452e-02 2.9204005846e+01 1.5258006504e+01 -6.6580356425e-03 2.5834907434e-03 2.8437033692e+01 1.7813809739e+01 1.0244763399e-01 5.2376184452e-02 2.9204005846e+01 1.5258006504e+01 6.6580356425e-03 2.5834907434e-03 4.4538842931e+00 4.2507568109e+00 2.0105433060e+00 -1.7192920839e+00 4.4654424272e+00 4.1834977975e+00 -8.3282728081e-01 4.6617519976e-01
1.7500 1.7932651178e-02 2.3284630942e-02 2.1302188958e-02 1.7951489011e-02 1.7922975455e-02 2.3415079189e-02 2.0822406113e-02 1.7931428439e-02 1.7933182559e-02 2.9844888582e-01 1.8789958867e-01 1.0504767326e-03 -5.3955899600e-04 3.0572322836e-01 1.6114488070e-01 -6.8185055808e-05 2.9632058707e-05 2.9844888582e+01 1.8789958867e+01 1.0504767326e-01 -5.3955899600e-02 3.0572322836e+01 1.6114488070e+01 -6.8185055808e-03 2.9632058707e-03 2.9844888582e+01 1.8789958867e+01 1.0504767326e-01 5.3955899600e-02 3.0572322836e+01 1.6114488070e+01 6.8185055808e-03 2.9632058707e-03 4.4748699624e+00 4.2739258306e+00 2.0214257882e+00 -1.7321880396e+00 4.4853284374e+00 4.2072165149e+00 -8.4274272639e-01 5.1442826142e-01
1.8000 1.6981305251e-02 2.2293281883e-02 2.0340551993e-02 1.6999578806e-02 1.6971859549e-02 2.2408706653e-02 1.9865503108e-02 1.6980115789e-02 1.6981858561e-02 3.1281321156e-01 1.9782029075e-01 1.0760984107e-03 -5.5624121580e-04 3.1961037870e-01 1.6984547506e-01 -7.0045356786e-05 3.2583472576e-05 3.1281321156e+01 1.9782029075e+01 1.0760984107e-01 -5.5624121580e-02 3.1961037870e+01 1.6984547506e+01 -7.0045356786e-03 3.2583472576e-03 3.1281321156e+01 1.9782029075e+01 1.0760984107e-01 5.5624121580e-02 3.1961037870e+01 1.6984547506e+01 7.0045356786e-03 3.2583472576e-03 4.4952850875e+00 4.2962708370e+00 2.0318894894e+00 -1.7454034624e+00 4.5046208741e+00 4.2300539826e+00 -8.5397204840e-01 5.4909791027e-01
1.8500 1.6080305943e-02 2.1346508396e-02 1.9423559977e-02 1.6098025729e-02 1.6071094095e-02 2.1446625304e-02 1.8953677887e-02 1.6079148774e-02 1.6080880049e-02 3.2749392155e-01 2.0790985233e-01 1.1019557361e-03 -5.7286520497e-04 3.3371997896e-01 1.7868888528e-01 -7.1961876162e-05 3.5702400760e-05 3.2749392155e+01 2.0790985233e+01 1.1019557361e-01 -5.7286520497e-02 3.3371997896e+01 1.7868888528e+01 -7.1961876162e-03 3.5702400760e-03 3.2749392155e+01 2.0790985233e+01 1.1019557361e-01 5.7286520497e-02 3.3371997896e+01 1.7868888528e+01 7.1961876162e-03 3.5702400760e-03 4.5152032441e+00 4.3178750710e+00 2.0421999103e+00 -1.7581847206e+00 4.5233822079e+00 4.2520975409e+00 -8.6525595297e-01 5.8334065055e-01
1.9000 1.5225030052e-02 2.0440150436e-02 1.8546941128e-02 1.5242212118e-02 1.5216072093e-02 2.0524614218e-02 1.8082629066e-02 1.5223904256e-02 1.5225640794e-02 3.4253596649e-01 2.1818748893e-01 1.1285406893e-03 -5.8837055661e-04 3.4808365878e-01 1.8769086196e-01 -7.3943789485e-05 4.0114336182e-05 3.4253596649e+01 2.1818748893e+01 1.1285406893e-01 -5.8837055661e-02 3.4808365878e+01 1.8769086196e+01 -7.3943789485e-03 4.0114336182e-03 3.4253596649e+01 2.1818748893e+01 1.1285406893e-01 5.8837055661e-02 3.4808365878e+01 1.8769086196e+01 7.3943789485e-03 4.0114336182e-03 4.5347061798e+00 4.3388298450e+00 2.0525513177e+00 -1.7697763306e+00 4.5416836356e+00 4.2734431300e+00 -8.7663518325e-01 6.2807198530e-01
1.9500 1.4412120738e-02 1.9571412103e-02 1.7707777173e-02 1.4428782229e-02 1.4403441525e-02 1.9639850413e-02 1.7249395042e-02 1.4411023408e-02 1.4412789390e-02 3.5798280201e-01 2.2867255240e-01 1.1560749046e-03 -6.0221624847e-04 3.6273146544e-01 1.9686723113e-01 -7.6139386989e-05 4.6395095903e-05 3.5798280201e+01 2.2867255240e+01 1.1560749046e-01 -6.0221624847e-02 3.6273146544e+01 1.9686723113e+01 -7.6139386989e-03 4.6395095903e-03 3.5798280201e+01 2.2867255240e+01 1.1560749046e-01 6.0221624847e-02 3.6273146544e+01 1.9686723113e+01 7.6139386989e-03 4.6395095903e-03 4.5538621634e+00 4.3592140401e+00 2.0630184649e+00 -1.7798721706e+00 4.5595852308e+00 4.2941734343e+00 -8.8891409241e-01 6.8537183510e-01
2.0000 1.3639978376e-02 1.8739438699e-02 1.6905046508e-02 1.3656135198e-02 1.3631593148e-02 1.8791496351e-02 1.6452888225e-02 1.3638905284e-02 1.3640717520e-02 3.7386132020e-01 2.3937487599e-01 1.1845196467e-03 -6.1475374715e-04 3.7767786960e-01 2.0622538919e-01 -7.8672536693e-05 5.4189502365e-05 3.7386132020e+01 2.3937487599e+01 1.1845196467e-01 -6.1475374715e-02 3.7767786960e+01 2.0622538919e+01 -7.8672536693e-03 5.4189502365e-03 3.7386132020e+01 2.3937487599e+01 1.1845196467e-01 6.1475374715e-02 3.7767786960e+01 2.0622538919e+01 7.8672536693e-03 5.4189502365e-03 4.5727105356e+00 4.3790785671e+00 2.0735732179e+00 -1.7888160554e+00 4.5771215380e+00 4.3143421329e+00 -9.0267574158e-01 7.4800172771e-01

